Hybrid Spiking Neural Networks for Low-Power Intra-Cortical Brain-Machine Interfaces

Intra-cortical brain-machine interfaces (iBMIs) have the potential to dramatically improve the lives of people with paraplegia by restoring their ability to perform daily activities. However, current iBMIs suffer from scalability and mobility limitations due to bulky hardware and wiring. Wireless iBMIs offer a solution but are constrained by a limited data rate. To overcome this challenge, we are investigating hybrid spiking neural networks for embedded neural decoding in wireless iBMIs. The networks consist of a temporal convolution-based compression followed by recurrent processing and a final interpolation back to the original sequence length. As recurrent units, we explore gated recurrent units (GRUs), leaky integrate-and-fire (LIF) neurons, and a combination of both - spiking GRUs (sGRUs) and analyze their differences in terms of accuracy, footprint, and activation sparsity. To that end, we train decoders on the "Nonhuman Primate Reaching with Multichannel Sensorimotor Cortex Electrophysiology" dataset and evaluate it using the NeuroBench framework, targeting both tracks of the IEEE BioCAS Grand Challenge on Neural Decoding. Our approach achieves high accuracy in predicting velocities of primate reaching movements from multichannel primary motor cortex recordings while maintaining a low number of synaptic operations, surpassing the current baseline models in the NeuroBench framework. This work highlights the potential of hybrid neural networks to facilitate wireless iBMIs with high decoding precision and a substantial increase in the number of monitored neurons, paving the way toward more advanced neuroprosthetic technologies.

==> data/interpolated_data_sample_0.csv <==
-1.566028594970703125e-02,2.936363220214843750e-03
-1.456308364868164062e-02,4.952430725097656250e-03
-1.635885238647460938e-02,3.021359443664550781e-03
-1.740860939025878906e-02,9.107589721679687500e-04
-1.480698585510253906e-02,8.232593536376953125e-04
-1.260256767272949219e-02,1.386046409606933594e-03
-4.534006118774414062e-03,-4.355192184448242188e-03
2.121567726135253906e-02,-1.894330978393554688e-02
7.939291000366210938e-02,-5.415046215057373047e-02
1.987695693969726562e-01,-9.867608547210693359e-02
3.605892658233642578e-01,-1.126396656036376953e-01
4.451696872711181641e-01,-9.279811382293701172e-02
4.260101318359375000e-01,-4.563844203948974609e-02
4.041140079498291016e-01,-6.848931312561035156e-03
4.492764472961425781e-01,-9.368181228637695312e-03
4.948675632476806641e-01,-2.401793003082275391e-02
5.014607906341552734e-01,-3.510534763336181641e-02
4.708454608917236328e-01,-4.038143157958984375e-02
4.372471570968627930e-01,-4.570674896240234375e-02
3.866078853607177734e-01,-4.214882850646972656e-02
3.163704872131347656e-01,-3.502917289733886719e-02
2.382090091705322266e-01,-3.002357482910156250e-02
1.194462776184082031e-01,-3.743529319763183594e-03
-1.056164503097534180e-02,2.588295936584472656e-02
-4.054236412048339844e-02,2.910709381103515625e-02
-3.650248050689697266e-03,8.816719055175781250e-03
-5.646288394927978516e-03,3.504753112792968750e-04
-9.434342384338378906e-03,7.498979568481445312e-03
4.211664199829101562e-03,2.540946006774902344e-03
-4.176735877990722656e-03,2.841949462890625000e-03
-6.988883018493652344e-03,8.364558219909667969e-03
1.916092634201049805e-02,-5.522370338439941406e-03
4.536736011505126953e-02,-1.393854618072509766e-02
7.324898242950439453e-02,-1.200032234191894531e-02
1.047576069831848145e-01,-7.276058197021484375e-03
1.206273436546325684e-01,1.262795925140380859e-02
1.074476242065429688e-01,4.314029216766357422e-02
7.657313346862792969e-02,4.654908180236816406e-02
3.734779357910156250e-02,2.433586120605468750e-02
1.540875434875488281e-02,1.202690601348876953e-02
1.181197166442871094e-02,1.137161254882812500e-02
9.972512722015380859e-03,1.956915855407714844e-02
3.301787376403808594e-02,3.144574165344238281e-02
1.458519697189331055e-01,2.494502067565917969e-02
3.688678443431854248e-01,-1.711463928222656250e-02
5.771000385284423828e-01,-5.198168754577636719e-02
6.711282730102539062e-01,-6.189692020416259766e-02
5.865981578826904297e-01,-4.223990440368652344e-02
2.928413152694702148e-01,-8.225440979003906250e-05
-1.113004088401794434e-01,5.811166763305664062e-02
-3.566481471061706543e-01,1.090236902236938477e-01
-3.120940923690795898e-01,5.598318576812744141e-02
-1.739443540573120117e-01,-6.532835960388183594e-02
-5.484546720981597900e-02,-1.600018739700317383e-01
4.599870741367340088e-02,-1.973054409027099609e-01
1.351308524608612061e-01,-2.156496047973632812e-01
1.756991147994995117e-01,-2.098776698112487793e-01
1.736912429332733154e-01,-1.565806865692138672e-01
1.412188410758972168e-01,-9.319448471069335938e-02
6.275653839111328125e-02,-4.005926847457885742e-02
-1.808434724807739258e-02,7.525801658630371094e-03
-8.868396282196044922e-02,5.475884675979614258e-02
-2.096934020519256592e-01,1.175619959831237793e-01
-3.559187948703765869e-01,1.896890997886657715e-01
-3.981538712978363037e-01,1.875975728034973145e-01
-3.696793317794799805e-01,9.351050853729248047e-02
-3.499842584133148193e-01,3.897547721862792969e-03
-3.533948361873626709e-01,-3.291678428649902344e-02
-3.351592123508453369e-01,-4.721498489379882812e-02
-2.564865946769714355e-01,-6.837677955627441406e-02
-1.694749593734741211e-01,-6.557989120483398438e-02
-8.347076177597045898e-02,-4.008519649505615234e-02
-7.368922233581542969e-03,-2.156984806060791016e-02
1.520860195159912109e-02,-3.531396389007568359e-03
1.234799623489379883e-02,-3.244280815124511719e-04
2.049481868743896484e-02,-8.953332901000976562e-03
1.663202047348022461e-02,-8.874356746673583984e-03
1.100718975067138672e-02,-5.049705505371093750e-04
1.694065332412719727e-02,1.272499561309814453e-03
1.359486579895019531e-02,1.699566841125488281e-03
1.167714595794677734e-03,5.285143852233886719e-03
-5.259394645690917969e-03,1.018869876861572266e-02
-1.529985666275024414e-02,1.877593994140625000e-02
-3.018975257873535156e-02,2.780401706695556641e-02
-4.063731431961059570e-02,3.617310523986816406e-02
-5.316579341888427734e-02,4.644072055816650391e-02
-5.513030290603637695e-02,4.516077041625976562e-02
-3.792858123779296875e-02,3.031098842620849609e-02
-1.635050773620605469e-02,1.497256755828857422e-02
-5.370318889617919922e-03,6.095051765441894531e-03
-1.017403602600097656e-02,7.250189781188964844e-03
-1.489138603210449219e-02,9.294271469116210938e-03
-6.682276725769042969e-03,3.726482391357421875e-03
-2.896130084991455078e-03,1.595377922058105469e-03
-9.060919284820556641e-03,4.935026168823242188e-03
-9.179949760437011719e-03,4.531621932983398438e-03
-8.993208408355712891e-03,4.723072052001953125e-03
-1.333701610565185547e-02,7.745862007141113281e-03
-1.740694046020507812e-02,9.938597679138183594e-03
-2.154803276062011719e-02,1.262044906616210938e-02
-2.331936359405517578e-02,1.349365711212158203e-02
-2.139401435852050781e-02,1.199388504028320312e-02
-2.127397060394287109e-02,1.142489910125732422e-02
-2.434349060058593750e-02,1.296484470367431641e-02
-4.153883457183837891e-02,2.281379699707031250e-02
-6.780779361724853516e-02,3.742086887359619141e-02
-7.971334457397460938e-02,4.160404205322265625e-02
-8.419013023376464844e-02,3.893315792083740234e-02
-1.118147373199462891e-01,4.352557659149169922e-02
-1.670386791229248047e-01,5.096876621246337891e-02
-2.402540445327758789e-01,5.266070365905761719e-02
-3.407146930694580078e-01,6.262826919555664062e-02
-4.207458496093750000e-01,7.722938060760498047e-02
-4.453942775726318359e-01,6.184613704681396484e-02
-4.243600368499755859e-01,3.756451606750488281e-02
-3.698947429656982422e-01,3.238356113433837891e-02
-2.890303134918212891e-01,3.974139690399169922e-02
-2.015905380249023438e-01,4.788303375244140625e-02
-1.198480129241943359e-01,4.383873939514160156e-02
-6.264424324035644531e-02,3.320086002349853516e-02
-4.940748214721679688e-02,3.091120719909667969e-02
-6.486463546752929688e-02,3.792357444763183594e-02
-9.135603904724121094e-02,5.141496658325195312e-02
-1.133317947387695312e-01,5.991828441619873047e-02
-1.123733520507812500e-01,5.175817012786865234e-02
-9.519243240356445312e-02,4.024386405944824219e-02
-7.149744033813476562e-02,3.296101093292236328e-02
-4.480171203613281250e-02,2.150917053222656250e-02


==> data/interpolated_data_sample_0.txt <==
-0.0156602859, 0.0029363632
-0.0145630836, 0.0049524307
-0.0163588524, 0.0030213594
-0.0174086094, 0.0009107590
-0.0148069859, 0.0008232594
-0.0126025677, 0.0013860464
-0.0045340061, -0.0043551922
0.0212156773, -0.0189433098
0.0793929100, -0.0541504622
0.1987695694, -0.0986760855
0.3605892658, -0.1126396656
0.4451696873, -0.0927981138
0.4260101318, -0.0456384420
0.4041140079, -0.0068489313
0.4492764473, -0.0093681812
0.4948675632, -0.0240179300
0.5014607906, -0.0351053476
0.4708454609, -0.0403814316
0.4372471571, -0.0457067490
0.3866078854, -0.0421488285
0.3163704872, -0.0350291729
0.2382090092, -0.0300235748
0.1194462776, -0.0037435293
-0.0105616450, 0.0258829594
-0.0405423641, 0.0291070938
-0.0036502481, 0.0088167191
-0.0056462884, 0.0003504753
-0.0094343424, 0.0074989796
0.0042116642, 0.0025409460
-0.0041767359, 0.0028419495
-0.0069888830, 0.0083645582
0.0191609263, -0.0055223703
0.0453673601, -0.0139385462
0.0732489824, -0.0120003223
0.1047576070, -0.0072760582
0.1206273437, 0.0126279593
0.1074476242, 0.0431402922
0.0765731335, 0.0465490818
0.0373477936, 0.0243358612
0.0154087543, 0.0120269060
0.0118119717, 0.0113716125
0.0099725127, 0.0195691586
0.0330178738, 0.0314457417
0.1458519697, 0.0249450207
0.3688678443, -0.0171146393
0.5771000385, -0.0519816875
0.6711282730, -0.0618969202
0.5865981579, -0.0422399044
0.2928413153, -0.0000822544
-0.1113004088, 0.0581116676
-0.3566481471, 0.1090236902
-0.3120940924, 0.0559831858
-0.1739443541, -0.0653283596
-0.0548454672, -0.1600018740
0.0459987074, -0.1973054409
0.1351308525, -0.2156496048
0.1756991148, -0.2098776698
0.1736912429, -0.1565806866
0.1412188411, -0.0931944847
0.0627565384, -0.0400592685
-0.0180843472, 0.0075258017
-0.0886839628, 0.0547588468
-0.2096934021, 0.1175619960
-0.3559187949, 0.1896890998
-0.3981538713, 0.1875975728
-0.3696793318, 0.0935105085
-0.3499842584, 0.0038975477
-0.3533948362, -0.0329167843
-0.3351592124, -0.0472149849
-0.2564865947, -0.0683767796
-0.1694749594, -0.0655798912
-0.0834707618, -0.0400851965
-0.0073689222, -0.0215698481
0.0152086020, -0.0035313964
0.0123479962, -0.0003244281
0.0204948187, -0.0089533329
0.0166320205, -0.0088743567
0.0110071898, -0.0005049706
0.0169406533, 0.0012724996
0.0135948658, 0.0016995668
0.0011677146, 0.0052851439
-0.0052593946, 0.0101886988
-0.0152998567, 0.0187759399
-0.0301897526, 0.0278040171
-0.0406373143, 0.0361731052
-0.0531657934, 0.0464407206
-0.0551303029, 0.0451607704
-0.0379285812, 0.0303109884
-0.0163505077, 0.0149725676
-0.0053703189, 0.0060950518
-0.0101740360, 0.0072501898
-0.0148913860, 0.0092942715
-0.0066822767, 0.0037264824
-0.0028961301, 0.0015953779
-0.0090609193, 0.0049350262
-0.0091799498, 0.0045316219
-0.0089932084, 0.0047230721
-0.0133370161, 0.0077458620
-0.0174069405, 0.0099385977
-0.0215480328, 0.0126204491
-0.0233193636, 0.0134936571
-0.0213940144, 0.0119938850
-0.0212739706, 0.0114248991
-0.0243434906, 0.0129648447
-0.0415388346, 0.0228137970
-0.0678077936, 0.0374208689
-0.0797133446, 0.0416040421
-0.0841901302, 0.0389331579
-0.1118147373, 0.0435255766
-0.1670386791, 0.0509687662
-0.2402540445, 0.0526607037
-0.3407146931, 0.0626282692
-0.4207458496, 0.0772293806
-0.4453942776, 0.0618461370
-0.4243600368, 0.0375645161
-0.3698947430, 0.0323835611
-0.2890303135, 0.0397413969
-0.2015905380, 0.0478830338
-0.1198480129, 0.0438387394
-0.0626442432, 0.0332008600
-0.0494074821, 0.0309112072
-0.0648646355, 0.0379235744
-0.0913560390, 0.0514149666
-0.1133317947, 0.0599182844
-0.1123733521, 0.0517581701
-0.0951924324, 0.0402438641
-0.0714974403, 0.0329610109
-0.0448017120, 0.0215091705


==> data/original_data_sample_0.csv <==
-1.551246643066406250e-02,2.062797546386718750e-03
-1.587867736816406250e-02,2.267837524414062500e-03
-1.602554321289062500e-02,2.472877502441406250e-03
-1.599502563476562500e-02,2.701759338378906250e-03
-1.583862304687500000e-02,2.973556518554687500e-03
-1.560783386230468750e-02,3.295898437500000000e-03
-1.534271240234375000e-02,3.662109375000000000e-03
-1.508140563964843750e-02,4.054069519042968750e-03
-1.484680175781250000e-02,4.440307617187500000e-03
-1.465225219726562500e-02,4.784584045410156250e-03
-1.450538635253906250e-02,5.052566528320312500e-03
-1.441192626953125000e-02,5.216598510742187500e-03
-1.438140869140625000e-02,5.260467529296875000e-03
-1.442146301269531250e-02,5.179405212402343750e-03
-1.454162597656250000e-02,4.985809326171875000e-03
-1.474380493164062500e-02,4.699707031250000000e-03
-1.502609252929687500e-02,4.346847534179687500e-03
-1.537513732910156250e-02,3.954887390136718750e-03
-1.577186584472656250e-02,3.549575805664062500e-03
-1.618957519531250000e-02,3.152847290039062500e-03
-1.660346984863281250e-02,2.777099609375000000e-03
-1.698875427246093750e-02,2.431869506835937500e-03
-1.732444763183593750e-02,2.120018005371093750e-03
-1.759147644042968750e-02,1.837730407714843750e-03
-1.777458190917968750e-02,1.582145690917968750e-03
-1.786804199218750000e-02,1.349449157714843750e-03
-1.785850524902343750e-02,1.134872436523437500e-03
-1.774215698242187500e-02,9.393692016601562500e-04
-1.752662658691406250e-02,7.629394531250000000e-04
-1.722145080566406250e-02,6.113052368164062500e-04
-1.684761047363281250e-02,4.920959472656250000e-04
-1.642990112304687500e-02,4.138946533203125000e-04
-1.599502563476562500e-02,3.862380981445312500e-04
-1.557159423828125000e-02,4.119873046875000000e-04
-1.518249511718750000e-02,4.940032958984375000e-04
-1.484107971191406250e-02,6.322860717773437500e-04
-1.454734802246093750e-02,8.192062377929687500e-04
-1.430130004882812500e-02,1.041412353515625000e-03
-1.409721374511718750e-02,1.282691955566406250e-03
-1.391983032226562500e-02,1.518249511718750000e-03
-1.374626159667968750e-02,1.720428466796875000e-03
-1.355361938476562500e-02,1.858711242675781250e-03
-1.331710815429687500e-02,1.902580261230468750e-03
-1.301574707031250000e-02,1.830101013183593750e-03
-1.263618469238281250e-02,1.621246337890625000e-03
-1.215744018554687500e-02,1.266479492187500000e-03
-1.156234741210937500e-02,7.658004760742187500e-04
-1.083183288574218750e-02,1.230239868164062500e-04
-9.941101074218750000e-03,-6.513595581054687500e-04
-8.867263793945312500e-03,-1.543045043945312500e-03
-7.589340209960937500e-03,-2.532005310058593750e-03
-6.084442138671875000e-03,-3.597259521484375000e-03
-4.325866699218750000e-03,-4.729270935058593750e-03
-2.286911010742187500e-03,-5.929946899414062500e-03
6.484985351562500000e-05,-7.220268249511718750e-03
2.758026123046875000e-03,-8.638381958007812500e-03
5.825042724609375000e-03,-1.023101806640625000e-02
9.305953979492187500e-03,-1.205158233642578125e-02
1.322555541992187500e-02,-1.415443420410156250e-02
1.760101318359375000e-02,-1.658916473388671875e-02
2.244377136230468750e-02,-1.939105987548828125e-02
2.776336669921875000e-02,-2.259349822998046875e-02
3.359031677246093750e-02,-2.622699737548828125e-02
3.997039794921875000e-02,-3.030872344970703125e-02
4.695129394531250000e-02,-3.483867645263671875e-02
5.459213256835937500e-02,-3.979396820068359375e-02
6.295585632324218750e-02,-4.512786865234375000e-02
7.209968566894531250e-02,-5.076789855957031250e-02
8.208656311035156250e-02,-5.662250518798828125e-02
9.302139282226562500e-02,-6.260871887207031250e-02
1.050605773925781250e-01,-6.867313385009765625e-02
1.183757781982421875e-01,-7.477092742919921875e-02
1.330928802490234375e-01,-8.083057403564453125e-02
1.492729187011718750e-01,-8.675384521484375000e-02
1.669139862060546875e-01,-9.242343902587890625e-02
1.859436035156250000e-01,-9.771156311035156250e-02
2.062206268310546875e-01,-1.024904251098632812e-01
2.275123596191406250e-01,-1.066322326660156250e-01
2.494850158691406250e-01,-1.100177764892578125e-01
2.717151641845703125e-01,-1.125488281250000000e-01
2.937602996826171875e-01,-1.141786575317382812e-01
3.152103424072265625e-01,-1.149330139160156250e-01
3.357162475585937500e-01,-1.149053573608398438e-01
3.550510406494140625e-01,-1.142473220825195312e-01
3.730792999267578125e-01,-1.131343841552734375e-01
3.896560668945312500e-01,-1.116991043090820312e-01
4.045886993408203125e-01,-1.099977493286132812e-01
4.176521301269531250e-01,-1.080217361450195312e-01
4.286060333251953125e-01,-1.057090759277343750e-01
4.372673034667968750e-01,-1.029758453369140625e-01
4.436340332031250000e-01,-9.976482391357421875e-02
4.479522705078125000e-01,-9.606933593750000000e-02
4.505882263183593750e-01,-9.191131591796875000e-02
4.517879486083984375e-01,-8.729076385498046875e-02
4.515914916992187500e-01,-8.216667175292968750e-02
4.499301910400390625e-01,-7.649707794189453125e-02
4.467525482177734375e-01,-7.027339935302734375e-02
4.420967102050781250e-01,-6.353759765625000000e-02
4.361686706542968750e-01,-5.639553070068359375e-02
4.294223785400390625e-01,-4.902172088623046875e-02
4.224681854248046875e-01,-4.165172576904296875e-02
4.158763885498046875e-01,-3.453063964843750000e-02
4.100513458251953125e-01,-2.786827087402343750e-02
4.052448272705078125e-01,-2.182865142822265625e-02
4.016418457031250000e-01,-1.653575897216796875e-02
3.993892669677734375e-01,-1.207447052001953125e-02
3.986015319824218750e-01,-8.486747741699218750e-03
3.993568420410156250e-01,-5.776405334472656250e-03
4.016551971435546875e-01,-3.910064697265625000e-03
4.053955078125000000e-01,-2.830505371093750000e-03
4.104022979736328125e-01,-2.461433410644531250e-03
4.164695739746093750e-01,-2.716064453125000000e-03
4.233608245849609375e-01,-3.501892089843750000e-03
4.307861328125000000e-01,-4.721641540527343750e-03
4.384403228759765625e-01,-6.278991699218750000e-03
4.460754394531250000e-01,-8.080482482910156250e-03
4.535255432128906250e-01,-1.003837585449218750e-02
4.606857299804687500e-01,-1.207447052001953125e-02
4.674854278564453125e-01,-1.412200927734375000e-02
4.738521575927734375e-01,-1.612758636474609375e-02
4.797344207763671875e-01,-1.805973052978515625e-02
4.851131439208984375e-01,-1.990604400634765625e-02
4.899806976318359375e-01,-2.166461944580078125e-02
4.943428039550781250e-01,-2.334690093994140625e-02
4.981994628906250000e-01,-2.497005462646484375e-02
5.014953613281250000e-01,-2.654457092285156250e-02
5.041198730468750000e-01,-2.807903289794921875e-02
5.059547424316406250e-01,-2.957248687744140625e-02
5.069255828857421875e-01,-3.101921081542968750e-02
5.070037841796875000e-01,-3.240680694580078125e-02
5.061864852905273438e-01,-3.371334075927734375e-02
5.045013427734375000e-01,-3.491210937500000000e-02
5.020189285278320312e-01,-3.597831726074218750e-02
4.988584518432617188e-01,-3.689384460449218750e-02
4.951543807983398438e-01,-3.765201568603515625e-02
4.910373687744140625e-01,-3.826713562011718750e-02
4.866237640380859375e-01,-3.876399993896484375e-02
4.820299148559570312e-01,-3.918170928955078125e-02
4.773979187011718750e-01,-3.956985473632812500e-02
4.728384017944335938e-01,-3.997898101806640625e-02
4.683799743652343750e-01,-4.044914245605468750e-02
4.640197753906250000e-01,-4.100608825683593750e-02
4.597826004028320312e-01,-4.166793823242187500e-02
4.556913375854492188e-01,-4.243373870849609375e-02
4.517345428466796875e-01,-4.328441619873046875e-02
4.478740692138671875e-01,-4.418373107910156250e-02
4.440345764160156250e-01,-4.507160186767578125e-02
4.401025772094726562e-01,-4.587078094482421875e-02
4.359378814697265625e-01,-4.650402069091796875e-02
4.313850402832031250e-01,-4.690265655517578125e-02
4.263029098510742188e-01,-4.701709747314453125e-02
4.206056594848632812e-01,-4.681968688964843750e-02
4.142665863037109375e-01,-4.630184173583984375e-02
4.073076248168945312e-01,-4.547882080078125000e-02
3.997840881347656250e-01,-4.438877105712890625e-02
3.917665481567382812e-01,-4.308986663818359375e-02
3.833255767822265625e-01,-4.165363311767578125e-02
3.745412826538085938e-01,-4.016304016113281250e-02
3.655147552490234375e-01,-3.871440887451171875e-02
3.563566207885742188e-01,-3.740024566650390625e-02
3.471832275390625000e-01,-3.629493713378906250e-02
3.381032943725585938e-01,-3.545856475830078125e-02
3.292016983032226562e-01,-3.491497039794921875e-02
3.205089569091796875e-01,-3.464794158935546875e-02
3.119668960571289062e-01,-3.460597991943359375e-02
3.034381866455078125e-01,-3.469467163085937500e-02
2.947597503662109375e-01,-3.480243682861328125e-02
2.858018875122070312e-01,-3.481388092041015625e-02
2.764759063720703125e-01,-3.462123870849609375e-02
2.667169570922851562e-01,-3.413581848144531250e-02
2.564725875854492188e-01,-3.328514099121093750e-02
2.456841468811035156e-01,-3.201866149902343750e-02
2.342596054077148438e-01,-3.030109405517578125e-02
2.220702171325683594e-01,-2.810764312744140625e-02
2.090005874633789062e-01,-2.543067932128906250e-02
1.949920654296875000e-01,-2.228832244873046875e-02
1.800332069396972656e-01,-1.872062683105468750e-02
1.641340255737304688e-01,-1.478672027587890625e-02
1.473274230957031250e-01,-1.056194305419921875e-02
1.297092437744140625e-01,-6.134986877441406250e-03
1.114726066589355469e-01,-1.607894897460937500e-03
9.288072586059570312e-02,2.917289733886718750e-03
7.422208786010742188e-02,7.346153259277343750e-03
5.579090118408203125e-02,1.160049438476562500e-02
3.789901733398437500e-02,1.561737060546875000e-02
2.087974548339843750e-02,1.934051513671875000e-02
5.072116851806640625e-03,2.272224426269531250e-02
-9.193897247314453125e-03,2.572059631347656250e-02
-2.161502838134765625e-02,2.829265594482421875e-02
-3.193521499633789062e-02,3.039169311523437500e-02
-3.997182846069335938e-02,3.197479248046875000e-02
-4.562807083129882812e-02,3.300380706787109375e-02
-4.890346527099609375e-02,3.344821929931640625e-02
-4.989671707153320312e-02,3.329372406005859375e-02
-4.879856109619140625e-02,3.254413604736328125e-02
-4.588365554809570312e-02,3.122234344482421875e-02
-4.149436950683593750e-02,2.937602996826171875e-02
-3.602075576782226562e-02,2.707576751708984375e-02
-2.987480163574218750e-02,2.441120147705078125e-02
-2.346658706665039062e-02,2.148532867431640625e-02
-1.719188690185546875e-02,1.841259002685546875e-02
-1.141071319580078125e-02,1.531219482421875000e-02
-6.416320800781250000e-03,1.228904724121093750e-02
-2.413272857666015625e-03,9.436607360839843750e-03
4.854202270507812500e-04,6.832122802734375000e-03
2.245903015136718750e-03,4.540443420410156250e-03
2.910137176513671875e-03,2.615928649902343750e-03
2.588748931884765625e-03,1.094818115234375000e-03
1.447200775146484375e-03,-9.536743164062500000e-07
-3.089904785156250000e-04,-6.666183471679687500e-04
-2.455234527587890625e-03,-9.117126464843750000e-04
-4.770755767822265625e-03,-7.572174072265625000e-04
-7.051944732666015625e-03,-2.336502075195312500e-04
-9.120941162109375000e-03,6.151199340820312500e-04
-1.083326339721679688e-02,1.729011535644531250e-03
-1.207637786865234375e-02,3.029823303222656250e-03
-1.277065277099609375e-02,4.423141479492187500e-03
-1.287412643432617188e-02,5.801200866699218750e-03
-1.238107681274414062e-02,7.046699523925781250e-03
-1.132059097290039062e-02,8.049011230468750000e-03
-9.756088256835937500e-03,8.714675903320312500e-03
-7.780075073242187500e-03,8.974075317382812500e-03
-5.509376525878906250e-03,8.794784545898437500e-03
-3.082752227783203125e-03,8.188247680664062500e-03
-6.523132324218750000e-04,7.201194763183593750e-03
1.625061035156250000e-03,5.913734436035156250e-03
3.595352172851562500e-03,4.435539245605468750e-03
5.126476287841796875e-03,2.898216247558593750e-03
6.112575531005859375e-03,1.443862915039062500e-03
6.477832794189453125e-03,2.136230468750000000e-04
6.181240081787109375e-03,-6.685256958007812500e-04
5.227088928222656250e-03,-1.110076904296875000e-03
3.673076629638671875e-03,-1.064300537109375000e-03
1.628398895263671875e-03,-5.359649658203125000e-04
-7.510185241699218750e-04,4.234313964843750000e-04
-3.277778625488281250e-03,1.717567443847656250e-03
-5.754470825195312500e-03,3.229141235351562500e-03
-7.992744445800781250e-03,4.826545715332031250e-03
-9.824752807617187500e-03,6.377220153808593750e-03
-1.111459732055664062e-02,7.761955261230468750e-03
-1.176404953002929688e-02,8.874893188476562500e-03
-1.171684265136718750e-02,9.629249572753906250e-03
-1.095819473266601562e-02,9.959220886230468750e-03
-9.509086608886718750e-03,9.825706481933593750e-03
-7.421016693115234375e-03,9.211540222167968750e-03
-4.768371582031250000e-03,8.124351501464843750e-03
-1.638889312744140625e-03,6.598472595214843750e-03
1.865386962890625000e-03,4.693031311035156250e-03
5.637645721435546875e-03,2.491950988769531250e-03
9.573936462402343750e-03,9.632110595703125000e-05
1.357316970825195312e-02,-2.383232116699218750e-03
1.754379272460937500e-02,-4.830360412597656250e-03
2.140760421752929688e-02,-7.132530212402343750e-03
2.510213851928710938e-02,-9.192466735839843750e-03
2.858829498291015625e-02,-1.093101501464843750e-02
3.186082839965820312e-02,-1.229763031005859375e-02
3.495407104492187500e-02,-1.328468322753906250e-02
3.792715072631835938e-02,-1.391983032226562500e-02
4.084014892578125000e-02,-1.425457000732421875e-02
4.374694824218750000e-02,-1.435279846191406250e-02
4.669332504272460938e-02,-1.427650451660156250e-02
4.972267150878906250e-02,-1.408481597900390625e-02
5.287504196166992188e-02,-1.382064819335937500e-02
5.617952346801757812e-02,-1.351451873779296875e-02
5.964899063110351562e-02,-1.318550109863281250e-02
6.328487396240234375e-02,-1.284313201904296875e-02
6.708145141601562500e-02,-1.249790191650390625e-02
7.101774215698242188e-02,-1.215648651123046875e-02
7.505702972412109375e-02,-1.182365417480468750e-02
7.915830612182617188e-02,-1.149940490722656250e-02
8.329534530639648438e-02,-1.117324829101562500e-02
8.744812011718750000e-02,-1.082324981689453125e-02
9.158468246459960938e-02,-1.042270660400390625e-02
9.566688537597656250e-02,-9.932518005371093750e-03
9.965801239013671875e-02,-9.303092956542968750e-03
1.035146713256835938e-01,-8.482933044433593750e-03
1.071748733520507812e-01,-7.416725158691406250e-03
1.105651855468750000e-01,-6.052017211914062500e-03
1.136193275451660156e-01,-4.343032836914062500e-03
1.162772178649902344e-01,-2.255439758300781250e-03
1.184787750244140625e-01,2.336502075195312500e-04
1.201744079589843750e-01,3.127098083496093750e-03
1.213293075561523438e-01,6.406784057617187500e-03
1.219286918640136719e-01,1.003837585449218750e-02
1.219782829284667969e-01,1.396465301513671875e-02
1.214990615844726562e-01,1.811313629150390625e-02
1.205258369445800781e-01,2.240085601806640625e-02
1.191043853759765625e-01,2.673912048339843750e-02
1.172819137573242188e-01,3.103446960449218750e-02
1.150913238525390625e-01,3.519439697265625000e-02
1.125521659851074219e-01,3.912448883056640625e-02
1.096849441528320312e-01,4.272937774658203125e-02
1.065258979797363281e-01,4.591464996337890625e-02
1.031250953674316406e-01,4.858016967773437500e-02
9.953212738037109375e-02,5.061721801757812500e-02
9.578752517700195312e-02,5.192756652832031250e-02
9.191417694091796875e-02,5.243968963623046875e-02
8.790874481201171875e-02,5.212020874023437500e-02
8.374500274658203125e-02,5.098342895507812500e-02
7.938909530639648438e-02,4.909896850585937500e-02
7.481575012207031250e-02,4.659652709960937500e-02
7.001495361328125000e-02,4.364299774169921875e-02
6.499814987182617188e-02,4.041862487792968750e-02
5.979919433593750000e-02,3.709220886230468750e-02
5.447578430175781250e-02,3.379917144775390625e-02
4.911613464355468750e-02,3.063869476318359375e-02
4.383754730224609375e-02,2.767848968505859375e-02
3.877162933349609375e-02,2.495384216308593750e-02
3.404426574707031250e-02,2.248096466064453125e-02
2.976131439208984375e-02,2.026557922363281250e-02
2.599477767944335938e-02,1.829910278320312500e-02
2.278089523315429688e-02,1.657104492187500000e-02
2.012300491333007812e-02,1.507759094238281250e-02
1.799440383911132812e-02,1.381206512451171875e-02
1.634359359741210938e-02,1.276111602783203125e-02
1.510238647460937500e-02,1.191139221191406250e-02
1.419734954833984375e-02,1.124763488769531250e-02
1.355934143066406250e-02,1.075553894042968750e-02
1.312351226806640625e-02,1.042079925537109375e-02
1.282644271850585938e-02,1.022911071777343750e-02
1.261186599731445312e-02,1.017189025878906250e-02
1.243400573730468750e-02,1.024436950683593750e-02
1.225566864013671875e-02,1.044750213623046875e-02
1.205015182495117188e-02,1.078510284423828125e-02
1.179885864257812500e-02,1.125907897949218750e-02
1.149177551269531250e-02,1.187515258789062500e-02
1.113033294677734375e-02,1.263904571533203125e-02
1.072311401367187500e-02,1.355075836181640625e-02
1.028871536254882812e-02,1.460742950439453125e-02
9.862422943115234375e-03,1.580333709716796875e-02
9.495735168457031250e-03,1.712989807128906250e-02
9.260177612304687500e-03,1.857566833496093750e-02
9.247303009033203125e-03,2.012348175048828125e-02
9.565353393554687500e-03,2.175045013427734375e-02
1.034212112426757812e-02,2.342987060546875000e-02
1.171827316284179688e-02,2.513313293457031250e-02
1.384162902832031250e-02,2.682590484619140625e-02
1.686096191406250000e-02,2.846908569335937500e-02
2.092409133911132812e-02,3.002166748046875000e-02
2.617788314819335938e-02,3.143405914306640625e-02
3.276729583740234375e-02,3.264713287353515625e-02
4.084634780883789062e-02,3.359317779541015625e-02
5.058050155639648438e-02,3.419876098632812500e-02
6.214427947998046875e-02,3.437614440917968750e-02
7.570695877075195312e-02,3.402614593505859375e-02
9.140014648437500000e-02,3.303813934326171875e-02
1.092944145202636719e-01,3.129863739013671875e-02
1.293992996215820312e-01,2.872180938720703125e-02
1.516866683959960938e-01,2.527332305908203125e-02
1.760964393615722656e-01,2.098274230957031250e-02
2.025098800659179688e-01,1.593875885009765625e-02
2.307219505310058594e-01,1.028060913085937500e-02
2.604353427886962891e-01,4.184722900390625000e-03
2.912645339965820312e-01,-2.157211303710937500e-03
3.227472305297851562e-01,-8.552551269531250000e-03
3.543908596038818359e-01,-1.482868194580078125e-02
3.857288360595703125e-01,-2.084445953369140625e-02
4.163496494293212891e-01,-2.649688720703125000e-02
4.459044933319091797e-01,-3.172302246093750000e-02
4.741218090057373047e-01,-3.649902343750000000e-02
5.008270740509033203e-01,-4.083347320556640625e-02
5.259364843368530273e-01,-4.474925994873046875e-02
5.494257211685180664e-01,-4.827976226806640625e-02
5.712939500808715820e-01,-5.145072937011718750e-02
5.915153026580810547e-01,-5.427742004394531250e-02
6.099990010261535645e-01,-5.676078796386718750e-02
6.266072988510131836e-01,-5.888175964355468750e-02
6.411957144737243652e-01,-6.062030792236328125e-02
6.536226868629455566e-01,-6.195449829101562500e-02
6.637503504753112793e-01,-6.286048889160156250e-02
6.714615225791931152e-01,-6.332302093505859375e-02
6.766710877418518066e-01,-6.333065032958984375e-02
6.792879104614257812e-01,-6.287097930908203125e-02
6.791219711303710938e-01,-6.192302703857421875e-02
6.758668422698974609e-01,-6.045818328857421875e-02
6.692440509796142578e-01,-5.845451354980468750e-02
6.591198444366455078e-01,-5.591106414794921875e-02
6.454656124114990234e-01,-5.284690856933593750e-02
6.282947063446044922e-01,-4.929924011230468750e-02
6.076073646545410156e-01,-4.531764984130859375e-02
5.833437442779541016e-01,-4.094886779785156250e-02
5.554649829864501953e-01,-3.624725341796875000e-02
5.240778923034667969e-01,-3.127193450927734375e-02
4.894108772277832031e-01,-2.607631683349609375e-02
4.516968727111816406e-01,-2.069950103759765625e-02
4.111175537109375000e-01,-1.515960693359375000e-02
3.678460121154785156e-01,-9.459495544433593750e-03
3.221020698547363281e-01,-3.591537475585937500e-03
2.741279602050781250e-01,2.455711364746093750e-03
2.241411209106445312e-01,8.698463439941406250e-03
1.723961830139160156e-01,1.517200469970703125e-02
1.193027496337890625e-01,2.192592620849609375e-02
6.544303894042968750e-02,2.901935577392578125e-02
1.151466369628906250e-02,3.652381896972656250e-02
-4.171562194824218750e-02,4.449748992919921875e-02
-9.343624114990234375e-02,5.295276641845703125e-02
-1.428122520446777344e-01,6.182670593261718750e-02
-1.890234947204589844e-01,7.096576690673828125e-02
-2.313175201416015625e-01,8.012485504150390625e-02
-2.690558433532714844e-01,8.898258209228515625e-02
-3.017225265502929688e-01,9.716415405273437500e-02
-3.289008140563964844e-01,1.042613983154296875e-01
-3.502626419067382812e-01,1.098575592041015625e-01
-3.656525611877441406e-01,1.135787963867187500e-01
-3.752012252807617188e-01,1.151618957519531250e-01
-3.793115615844726562e-01,1.144695281982421875e-01
-3.785572052001953125e-01,1.114721298217773438e-01
-3.735766410827636719e-01,1.062240600585937500e-01
-3.649928569793701172e-01,9.883975982666015625e-02
-3.533840179443359375e-01,8.948135375976562500e-02
-3.393096923828125000e-01,7.835197448730468750e-02
-3.233563899993896484e-01,6.570053100585937500e-02
-3.061304092407226562e-01,5.180931091308593750e-02
-2.881734371185302734e-01,3.695297241210937500e-02
-2.698824405670166016e-01,2.138423919677734375e-02
-2.515234947204589844e-01,5.345344543457031250e-03
-2.333045005798339844e-01,-1.093196868896484375e-02
-2.154033184051513672e-01,-2.723026275634765625e-02
-1.979441642761230469e-01,-4.335021972656250000e-02
-1.809830665588378906e-01,-5.911064147949218750e-02
-1.645252704620361328e-01,-7.435417175292968750e-02
-1.485471725463867188e-01,-8.895206451416015625e-02
-1.330046653747558594e-01,-1.028146743774414062e-01
-1.178426742553710938e-01,-1.158828735351562500e-01
-1.030201911926269531e-01,-1.280946731567382812e-01
-8.853757381439208984e-02,-1.393747329711914062e-01
-7.442867755889892578e-02,-1.496448516845703125e-01
-6.071245670318603516e-02,-1.588268280029296875e-01
-4.735541343688964844e-02,-1.668519973754882812e-01
-3.429746627807617188e-02,-1.736936569213867188e-01
-2.149450778961181641e-02,-1.794071197509765625e-01
-8.917450904846191406e-03,-1.841211318969726562e-01
3.468871116638183594e-03,-1.879987716674804688e-01
1.571190357208251953e-02,-1.912221908569335938e-01
2.786386013031005859e-02,-1.939811706542968750e-01
3.997480869293212891e-02,-1.964483261108398438e-01
5.208373069763183594e-02,-1.987590789794921875e-01
6.420600414276123047e-02,-2.010192871093750000e-01
7.632064819335937500e-02,-2.033147811889648438e-01
8.835983276367187500e-02,-2.056999206542968750e-01
1.002061367034912109e-01,-2.081737518310546875e-01
1.116991043090820312e-01,-2.106885910034179688e-01
1.226544380187988281e-01,-2.131681442260742188e-01
1.328835487365722656e-01,-2.155141830444335938e-01
1.422028541564941406e-01,-2.175874710083007812e-01
1.504511833190917969e-01,-2.192153930664062500e-01
1.575281620025634766e-01,-2.202491760253906250e-01
1.634213924407958984e-01,-2.206001281738281250e-01
1.681869029998779297e-01,-2.202167510986328125e-01
1.719112396240234375e-01,-2.190380096435546875e-01
1.746971607208251953e-01,-2.169976234436035156e-01
1.766686439514160156e-01,-2.140588760375976562e-01
1.779541969299316406e-01,-2.102141380310058594e-01
1.786580085754394531e-01,-2.054586410522460938e-01
1.788630485534667969e-01,-1.997904777526855469e-01
1.786537170410156250e-01,-1.932468414306640625e-01
1.781227588653564453e-01,-1.859292984008789062e-01
1.773493289947509766e-01,-1.779942512512207031e-01
1.763796806335449219e-01,-1.696295738220214844e-01
1.752142906188964844e-01,-1.610236167907714844e-01
1.737966537475585938e-01,-1.523375511169433594e-01
1.720209121704101562e-01,-1.436910629272460938e-01
1.697583198547363281e-01,-1.351742744445800781e-01
1.668879985809326172e-01,-1.268658638000488281e-01
1.633005142211914062e-01,-1.188197135925292969e-01
1.588826179504394531e-01,-1.110477447509765625e-01
1.535348892211914062e-01,-1.035313606262207031e-01
1.472048759460449219e-01,-9.624481201171875000e-02
1.398944854736328125e-01,-8.916759490966796875e-02
1.316528320312500000e-01,-8.227682113647460938e-02
1.225614547729492188e-01,-7.554197311401367188e-02
1.127190589904785156e-01,-6.892585754394531250e-02
1.022357940673828125e-01,-6.238842010498046875e-02
9.124755859375000000e-02,-5.590057373046875000e-02
7.991600036621093750e-02,-4.945278167724609375e-02
6.840515136718750000e-02,-4.305028915405273438e-02
5.687475204467773438e-02,-3.670787811279296875e-02
4.547595977783203125e-02,-3.044652938842773438e-02
3.433704376220703125e-02,-2.428627014160156250e-02
2.356004714965820312e-02,-1.824140548706054688e-02
1.322603225708007812e-02,-1.232051849365234375e-02
3.384113311767578125e-03,-6.521701812744140625e-03
-5.953311920166015625e-03,-8.244514465332031250e-04
-1.480722427368164062e-02,4.801750183105468750e-03
-2.322769165039062500e-02,1.038646697998046875e-02
-3.129434585571289062e-02,1.595830917358398438e-02
-3.912544250488281250e-02,2.154588699340820312e-02
-4.687690734863281250e-02,2.718067169189453125e-02
-5.473852157592773438e-02,3.289842605590820312e-02
-6.291866302490234375e-02,3.873634338378906250e-02
-7.162618637084960938e-02,4.473066329956054688e-02
-8.106279373168945312e-02,5.091714859008789062e-02
-9.141349792480468750e-02,5.733442306518554688e-02
-1.028399467468261719e-01,6.402492523193359375e-02
-1.154723167419433594e-01,7.103157043457031250e-02
-1.293997764587402344e-01,7.839727401733398438e-02
-1.446614265441894531e-01,8.615636825561523438e-02
-1.612381935119628906e-01,9.433221817016601562e-02
-1.790480613708496094e-01,1.029357910156250000e-01
-1.979482173919677734e-01,1.119599342346191406e-01
-2.177379131317138672e-01,1.213793754577636719e-01
-2.381689548492431641e-01,1.311469078063964844e-01
-2.589602470397949219e-01,1.411895751953125000e-01
-2.797842025756835938e-01,1.513957977294921875e-01
-3.002352714538574219e-01,1.615920066833496094e-01
-3.198242187500000000e-01,1.715302467346191406e-01
-3.380341529846191406e-01,1.809043884277343750e-01
-3.544075489044189453e-01,1.893897056579589844e-01
-3.686003684997558594e-01,1.966724395751953125e-01
-3.803791999816894531e-01,2.024569511413574219e-01
-3.896079063415527344e-01,2.064714431762695312e-01
-3.962616920471191406e-01,2.084956169128417969e-01
-4.004710912704467773e-01,2.084040641784667969e-01
-4.025421142578125000e-01,2.061929702758789062e-01
-4.028632640838623047e-01,2.019443511962890625e-01
-4.017776250839233398e-01,1.957693099975585938e-01
-3.995677232742309570e-01,1.878070831298828125e-01
-3.964959979057312012e-01,1.782360076904296875e-01
-3.928053379058837891e-01,1.672725677490234375e-01
-3.887077569961547852e-01,1.551542282104492188e-01
-3.843877315521240234e-01,1.421279907226562500e-01
-3.799876868724822998e-01,1.284503936767578125e-01
-3.755862712860107422e-01,1.143712997436523438e-01
-3.712353408336639404e-01,1.001281738281250000e-01
-3.670259714126586914e-01,8.595657348632812500e-02
-3.630940318107604980e-01,7.209587097167968750e-02
-3.595730960369110107e-01,5.877399444580078125e-02
-3.565444350242614746e-01,4.617977142333984375e-02
-3.540192246437072754e-01,3.445148468017578125e-02
-3.519731760025024414e-01,2.368259429931640625e-02
-3.503868579864501953e-01,1.393508911132812500e-02
-3.492503166198730469e-01,5.237579345703125000e-03
-3.485543727874755859e-01,-2.423286437988281250e-03
-3.482867479324340820e-01,-9.095191955566406250e-03
-3.484333753585815430e-01,-1.484680175781250000e-02
-3.489701747894287109e-01,-1.976108551025390625e-02
-3.498516082763671875e-01,-2.392959594726562500e-02
-3.510053157806396484e-01,-2.744102478027343750e-02
-3.523218631744384766e-01,-3.037834167480468750e-02
-3.536336421966552734e-01,-3.282260894775390625e-02
-3.547234535217285156e-01,-3.485298156738281250e-02
-3.553824424743652344e-01,-3.655338287353515625e-02
-3.554494380950927734e-01,-3.801536560058593750e-02
-3.547909259796142578e-01,-3.934097290039062500e-02
-3.532552719116210938e-01,-4.064178466796875000e-02
-3.506605625152587891e-01,-4.202175140380859375e-02
-3.468341827392578125e-01,-4.357624053955078125e-02
-3.416652679443359375e-01,-4.538631439208984375e-02
-3.351283073425292969e-01,-4.751110076904296875e-02
-3.272809982299804688e-01,-4.997634887695312500e-02
-3.182487487792968750e-01,-5.276966094970703125e-02
-3.082003593444824219e-01,-5.583667755126953125e-02
-2.973303794860839844e-01,-5.907535552978515625e-02
-2.858567237854003906e-01,-6.235313415527343750e-02
-2.740249633789062500e-01,-6.551647186279296875e-02
-2.620878219604492188e-01,-6.840038299560546875e-02
-2.502541542053222656e-01,-7.084274291992187500e-02
-2.386522293090820312e-01,-7.270145416259765625e-02
-2.273430824279785156e-01,-7.386493682861328125e-02
-2.163434028625488281e-01,-7.425975799560546875e-02
-2.056336402893066406e-01,-7.386016845703125000e-02
-1.951694488525390625e-01,-7.268142700195312500e-02
-1.848864555358886719e-01,-7.077789306640625000e-02
-1.746997833251953125e-01,-6.823730468750000000e-02
-1.645016670227050781e-01,-6.517028808593750000e-02
-1.541876792907714844e-01,-6.170654296875000000e-02
-1.436967849731445312e-01,-5.799674987792968750e-02
-1.330242156982421875e-01,-5.420875549316406250e-02
-1.221971511840820312e-01,-5.050086975097656250e-02
-1.112399101257324219e-01,-4.699134826660156250e-02
-1.001749038696289062e-01,-4.375028610229492188e-02
-8.902978897094726562e-02,-4.080343246459960938e-02
-7.784509658813476562e-02,-3.813600540161132812e-02
-6.668853759765625000e-02,-3.570508956909179688e-02
-5.566549301147460938e-02,-3.345680236816406250e-02
-4.492521286010742188e-02,-3.133773803710937500e-02
-3.464651107788085938e-02,-2.929353713989257812e-02
-2.500534057617187500e-02,-2.726364135742187500e-02
-1.614665985107421875e-02,-2.518320083618164062e-02
-8.195400238037109375e-03,-2.299928665161132812e-02
-1.269817352294921875e-03,-2.068758010864257812e-02
4.532337188720703125e-03,-1.825380325317382812e-02
9.160041809082031250e-03,-1.572656631469726562e-02
1.261997222900390625e-02,-1.315116882324218750e-02
1.497030258178710938e-02,-1.058864593505859375e-02
1.631641387939453125e-02,-8.111000061035156250e-03
1.680040359497070312e-02,-5.788326263427734375e-03
1.658916473388671875e-02,-3.687381744384765625e-03
1.586771011352539062e-02,-1.869201660156250000e-03
1.483535766601562500e-02,-3.843307495117187500e-04
1.368808746337890625e-02,7.286071777343750000e-04
1.260137557983398438e-02,1.449108123779296875e-03
1.172113418579101562e-02,1.776695251464843750e-03
1.115417480468750000e-02,1.729011535644531250e-03
1.096582412719726562e-02,1.340389251708984375e-03
1.117897033691406250e-02,6.585121154785156250e-04
1.177883148193359375e-02,-2.608299255371093750e-04
1.271963119506835938e-02,-1.361370086669921875e-03
1.393222808837890625e-02,-2.588272094726562500e-03
1.533317565917968750e-02,-3.889560699462890625e-03
1.682615280151367188e-02,-5.216598510742187500e-03
1.830816268920898438e-02,-6.521701812744140625e-03
1.967906951904296875e-02,-7.761478424072265625e-03
2.084398269653320312e-02,-8.893013000488281250e-03
2.171611785888671875e-02,-9.871482849121093750e-03
2.222728729248046875e-02,-1.065587997436523438e-02
2.233362197875976562e-02,-1.120853424072265625e-02
2.202415466308593750e-02,-1.149797439575195312e-02
2.131986618041992188e-02,-1.150560379028320312e-02
2.027034759521484375e-02,-1.122331619262695312e-02
1.895141601562500000e-02,-1.065874099731445312e-02
1.745891571044921875e-02,-9.840011596679687500e-03
1.589822769165039062e-02,-8.808135986328125000e-03
1.437377929687500000e-02,-7.617950439453125000e-03
1.298189163208007812e-02,-6.331443786621093750e-03
1.180171966552734375e-02,-5.009651184082031250e-03
1.089572906494140625e-02,-3.713130950927734375e-03
1.030635833740234375e-02,-2.495288848876953125e-03
1.005220413208007812e-02,-1.399040222167968750e-03
1.012897491455078125e-02,-4.587173461914062500e-04
1.051092147827148438e-02,3.056526184082031250e-04
1.115512847900390625e-02,8.878707885742187500e-04
1.200675964355468750e-02,1.293659210205078125e-03
1.300144195556640625e-02,1.539230346679687500e-03
1.407146453857421875e-02,1.646041870117187500e-03
1.514863967895507812e-02,1.639842987060546875e-03
1.616764068603515625e-02,1.547813415527343750e-03
1.706743240356445312e-02,1.398086547851562500e-03
1.779365539550781250e-02,1.219749450683593750e-03
1.829576492309570312e-02,1.041412353515625000e-03
1.852750778198242188e-02,8.907318115234375000e-04
1.845312118530273438e-02,7.963180541992187500e-04
1.804780960083007812e-02,7.805824279785156250e-04
1.730442047119140625e-02,8.592605590820312500e-04
1.623582839965820312e-02,1.041889190673828125e-03
1.487684249877929688e-02,1.326084136962890625e-03
1.328229904174804688e-02,1.698017120361328125e-03
1.152324676513671875e-02,2.138137817382812500e-03
9.675979614257812500e-03,2.623558044433593750e-03
7.812500000000000000e-03,3.129005432128906250e-03
5.997180938720703125e-03,3.633975982666015625e-03
4.283905029296875000e-03,4.126548767089843750e-03
2.717018127441406250e-03,4.600524902343750000e-03
1.325607299804687500e-03,5.057811737060546875e-03
1.230239868164062500e-04,5.507469177246093750e-03
-8.945465087890625000e-04,5.962848663330078125e-03
-1.747131347656250000e-03,6.439685821533203125e-03
-2.463340759277343750e-03,6.952285766601562500e-03
-3.080368041992187500e-03,7.513999938964843750e-03
-3.639221191406250000e-03,8.136272430419921875e-03
-4.181385040283203125e-03,8.826732635498046875e-03
-4.746913909912109375e-03,9.590148925781250000e-03
-5.374908447265625000e-03,1.042747497558593750e-02
-6.102085113525390625e-03,1.133775711059570312e-02
-6.962776184082031250e-03,1.231718063354492188e-02
-7.987499237060546875e-03,1.336002349853515625e-02
-9.199619293212890625e-03,1.446294784545898438e-02
-1.061201095581054688e-02,1.562261581420898438e-02
-1.222324371337890625e-02,1.683521270751953125e-02
-1.401710510253906250e-02,1.809072494506835938e-02
-1.596212387084960938e-02,1.937532424926757812e-02
-1.801586151123046875e-02,2.067089080810546875e-02
-2.012681961059570312e-02,2.195262908935546875e-02
-2.224206924438476562e-02,2.319717407226562500e-02
-2.430868148803710938e-02,2.438259124755859375e-02
-2.627706527709960938e-02,2.548980712890625000e-02
-2.811002731323242188e-02,2.651119232177734375e-02
-2.978658676147460938e-02,2.745485305786132812e-02
-3.130531311035156250e-02,2.834320068359375000e-02
-3.268003463745117188e-02,2.920532226562500000e-02
-3.393745422363281250e-02,3.007173538208007812e-02
-3.511285781860351562e-02,3.097343444824218750e-02
-3.624439239501953125e-02,3.193521499633789062e-02
-3.736782073974609375e-02,3.297281265258789062e-02
-3.851747512817382812e-02,3.409671783447265625e-02
-3.973150253295898438e-02,3.531265258789062500e-02
-4.104185104370117188e-02,3.662109375000000000e-02
-4.246997833251953125e-02,3.801250457763671875e-02
-4.402542114257812500e-02,3.946876525878906250e-02
-4.570007324218750000e-02,4.096508026123046875e-02
-4.746770858764648438e-02,4.246234893798828125e-02
-4.928255081176757812e-02,4.391193389892578125e-02
-5.108547210693359375e-02,4.526138305664062500e-02
-5.281352996826171875e-02,4.646205902099609375e-02
-5.439901351928710938e-02,4.747200012207031250e-02
-5.577278137207031250e-02,4.824733734130859375e-02
-5.687046051025390625e-02,4.875183105468750000e-02
-5.763483047485351562e-02,4.895687103271484375e-02
-5.802345275878906250e-02,4.884243011474609375e-02
-5.800628662109375000e-02,4.839897155761718750e-02
-5.756187438964843750e-02,4.761981964111328125e-02
-5.669021606445312500e-02,4.651546478271484375e-02
-5.541706085205078125e-02,4.511737823486328125e-02
-5.378961563110351562e-02,4.347419738769531250e-02
-5.186367034912109375e-02,4.164314270019531250e-02
-4.969024658203125000e-02,3.967475891113281250e-02
-4.731941223144531250e-02,3.761577606201171875e-02
-4.479598999023437500e-02,3.550910949707031250e-02
-4.215908050537109375e-02,3.339195251464843750e-02
-3.944349288940429688e-02,3.128814697265625000e-02
-3.667211532592773438e-02,2.921104431152343750e-02
-3.386116027832031250e-02,2.716732025146484375e-02
-3.101968765258789062e-02,2.515029907226562500e-02
-2.815771102905273438e-02,2.315425872802734375e-02
-2.529716491699218750e-02,2.118110656738281250e-02
-2.247428894042968750e-02,1.924514770507812500e-02
-1.973247528076171875e-02,1.736640930175781250e-02
-1.711416244506835938e-02,1.556396484375000000e-02
-1.466226577758789062e-02,1.385879516601562500e-02
-1.241779327392578125e-02,1.226711273193359375e-02
-1.041698455810546875e-02,1.080608367919921875e-02
-8.688926696777343750e-03,9.491920471191406250e-03
-7.253646850585937500e-03,8.334159851074218750e-03
-6.120204925537109375e-03,7.340431213378906250e-03
-5.291938781738281250e-03,6.518363952636718750e-03
-4.767417907714843750e-03,5.874633789062500000e-03
-4.538536071777343750e-03,5.412101745605468750e-03
-4.593372344970703125e-03,5.131721496582031250e-03
-4.915237426757812500e-03,5.034446716308593750e-03
-5.482196807861328125e-03,5.114555358886718750e-03
-6.266117095947265625e-03,5.358695983886718750e-03
-7.231235504150390625e-03,5.749702453613281250e-03
-8.335590362548828125e-03,6.259918212890625000e-03
-9.531497955322265625e-03,6.857872009277343750e-03
-1.076698303222656250e-02,7.506370544433593750e-03
-1.198625564575195312e-02,8.163452148437500000e-03
-1.313161849975585938e-02,8.784294128417968750e-03
-1.414299011230468750e-02,9.321212768554687500e-03
-1.495933532714843750e-02,9.732246398925781250e-03
-1.552772521972656250e-02,9.980201721191406250e-03
-1.581048965454101562e-02,1.003932952880859375e-02
-1.578760147094726562e-02,9.902954101562500000e-03
-1.545667648315429688e-02,9.575843811035156250e-03
-1.483058929443359375e-02,9.072303771972656250e-03
-1.393842697143554688e-02,8.416175842285156250e-03
-1.282024383544921875e-02,7.635116577148437500e-03
-1.152420043945312500e-02,6.763458251953125000e-03
-1.010656356811523438e-02,5.836486816406250000e-03
-8.625984191894531250e-03,4.890441894531250000e-03
-7.146358489990234375e-03,3.965377807617187500e-03
-5.733489990234375000e-03,3.100395202636718750e-03
-4.451751708984375000e-03,2.333641052246093750e-03
-3.360271453857421875e-03,1.699447631835937500e-03
-2.509593963623046875e-03,1.222610473632812500e-03
-1.939296722412109375e-03,9.241104125976562500e-04
-1.670837402343750000e-03,8.115768432617187500e-04
-1.707553863525390625e-03,8.783340454101562500e-04
-2.034187316894531250e-03,1.109123229980468750e-03
-2.618789672851562500e-03,1.480102539062500000e-03
-3.416061401367187500e-03,1.958847045898437500e-03
-4.368782043457031250e-03,2.508163452148437500e-03
-5.413532257080078125e-03,3.092765808105468750e-03
-6.484985351562500000e-03,3.675460815429687500e-03
-7.516860961914062500e-03,4.220008850097656250e-03
-8.446216583251953125e-03,4.694938659667968750e-03
-9.222984313964843750e-03,5.075454711914062500e-03
-9.814739227294921875e-03,5.344390869140625000e-03
-1.020431518554687500e-02,5.492210388183593750e-03
-1.039457321166992188e-02,5.524635314941406250e-03
-1.040267944335937500e-02,5.453109741210937500e-03
-1.025772094726562500e-02,5.296707153320312500e-03
-9.998798370361328125e-03,5.082130432128906250e-03
-9.667873382568359375e-03,4.835128784179687500e-03
-9.306907653808593750e-03,4.582405090332031250e-03
-8.953094482421875000e-03,4.348754882812500000e-03
-8.639335632324218750e-03,4.154205322265625000e-03
-8.390426635742187500e-03,4.014015197753906250e-03
-8.225440979003906250e-03,3.939628601074218750e-03
-8.157730102539062500e-03,3.939628601074218750e-03
-8.193016052246093750e-03,4.018783569335937500e-03
-8.335113525390625000e-03,4.178047180175781250e-03
-8.583545684814453125e-03,4.413604736328125000e-03
-8.933067321777343750e-03,4.718780517578125000e-03
-9.373664855957031250e-03,5.084037780761718750e-03
-9.893417358398437500e-03,5.495071411132812500e-03
-1.047611236572265625e-02,5.936622619628906250e-03
-1.110363006591796875e-02,6.388664245605468750e-03
-1.175880432128906250e-02,6.834030151367187500e-03
-1.242351531982421875e-02,7.259368896484375000e-03
-1.308155059814453125e-02,7.655143737792968750e-03
-1.371765136718750000e-02,8.014678955078125000e-03
-1.432132720947265625e-02,8.334159851074218750e-03
-1.488494873046875000e-02,8.615493774414062500e-03
-1.540470123291015625e-02,8.865356445312500000e-03
-1.588344573974609375e-02,9.093284606933593750e-03
-1.632785797119140625e-02,9.309768676757812500e-03
-1.675033569335937500e-02,9.524345397949218750e-03
-1.716423034667968750e-02,9.751319885253906250e-03
-1.758575439453125000e-02,1.000308990478515625e-02
-1.803016662597656250e-02,1.028442382812500000e-02
-1.850414276123046875e-02,1.059818267822265625e-02
-1.900959014892578125e-02,1.094436645507812500e-02
-1.954841613769531250e-02,1.131725311279296875e-02
-2.011680603027343750e-02,1.170730590820312500e-02
-2.070617675781250000e-02,1.210594177246093750e-02
-2.130699157714843750e-02,1.250171661376953125e-02
-2.190113067626953125e-02,1.287841796875000000e-02
-2.246475219726562500e-02,1.322078704833984375e-02
-2.296638488769531250e-02,1.350879669189453125e-02
-2.337360382080078125e-02,1.372337341308593750e-02
-2.365875244140625000e-02,1.385211944580078125e-02
-2.380561828613281250e-02,1.389026641845703125e-02
-2.381038665771484375e-02,1.384258270263671875e-02
-2.368164062500000000e-02,1.371765136718750000e-02
-2.343845367431640625e-02,1.352977752685546875e-02
-2.310752868652343750e-02,1.329803466796875000e-02
-2.272415161132812500e-02,1.304054260253906250e-02
-2.232837677001953125e-02,1.277828216552734375e-02
-2.195739746093750000e-02,1.252841949462890625e-02
-2.164459228515625000e-02,1.230335235595703125e-02
-2.141284942626953125e-02,1.211547851562500000e-02
-2.126789093017578125e-02,1.196956634521484375e-02
-2.120208740234375000e-02,1.186180114746093750e-02
-2.119445800781250000e-02,1.178264617919921875e-02
-2.122020721435546875e-02,1.172161102294921875e-02
-2.125263214111328125e-02,1.166820526123046875e-02
-2.127075195312500000e-02,1.161193847656250000e-02
-2.127075195312500000e-02,1.154899597167968750e-02
-2.125644683837890625e-02,1.148223876953125000e-02
-2.123641967773437500e-02,1.141738891601562500e-02
-2.122497558593750000e-02,1.136112213134765625e-02
-2.123546600341796875e-02,1.132202148437500000e-02
-2.128887176513671875e-02,1.131153106689453125e-02
-2.140808105468750000e-02,1.134395599365234375e-02
-2.162075042724609375e-02,1.143646240234375000e-02
-2.196407318115234375e-02,1.161003112792968750e-02
-2.247714996337890625e-02,1.188945770263671875e-02
-2.320289611816406250e-02,1.229763031005859375e-02
-2.417850494384765625e-02,1.285552978515625000e-02
-2.543449401855468750e-02,1.358032226562500000e-02
-2.699565887451171875e-02,1.448249816894531250e-02
-2.887439727783203125e-02,1.556682586669921875e-02
-3.107261657714843750e-02,1.683330535888671875e-02
-3.358078002929687500e-02,1.827430725097656250e-02
-3.637504577636718750e-02,1.987457275390625000e-02
-3.942584991455078125e-02,2.161693572998046875e-02
-4.269599914550781250e-02,2.348136901855468750e-02
-4.613876342773437500e-02,2.544212341308593750e-02
-4.970073699951171875e-02,2.746772766113281250e-02
-5.332088470458984375e-02,2.952003479003906250e-02
-5.693149566650390625e-02,3.155803680419921875e-02
-6.046199798583984375e-02,3.353595733642578125e-02
-6.385421752929687500e-02,3.541374206542968750e-02
-6.706237792968750000e-02,3.715705871582031250e-02
-7.002925872802734375e-02,3.872489929199218750e-02
-7.266139984130859375e-02,4.005813598632812500e-02
-7.486343383789062500e-02,4.109859466552734375e-02
-7.659816741943359375e-02,4.182052612304687500e-02
-7.789897918701171875e-02,4.223918914794921875e-02
-7.883453369140625000e-02,4.239368438720703125e-02
-7.948017120361328125e-02,4.232788085937500000e-02
-7.990741729736328125e-02,4.208564758300781250e-02
-8.017921447753906250e-02,4.170799255371093750e-02
-8.034992218017578125e-02,4.123401641845703125e-02
-8.046913146972656250e-02,4.070091247558593750e-02
-8.058738708496093750e-02,4.014301300048828125e-02
-8.076381683349609375e-02,3.960132598876953125e-02
-8.107662200927734375e-02,3.912258148193359375e-02
-8.161449432373046875e-02,3.874874114990234375e-02
-8.246707916259765625e-02,3.851985931396484375e-02
-8.372497558593750000e-02,3.846549987792968750e-02
-8.547019958496093750e-02,3.860378265380859375e-02
-8.776378631591796875e-02,3.893947601318359375e-02
-9.064006805419921875e-02,3.946399688720703125e-02
-9.410858154296875000e-02,4.015350341796875000e-02
-9.815788269042968750e-02,4.097747802734375000e-02
-1.027584075927734375e-01,4.190540313720703125e-02
-1.078758239746093750e-01,4.290676116943359375e-02
-1.134719848632812500e-01,4.395580291748046875e-02
-1.195068359375000000e-01,4.502868652343750000e-02
-1.259336471557617188e-01,4.610633850097656250e-02
-1.327047348022460938e-01,4.717063903808593750e-02
-1.397829055786132812e-01,4.820346832275390625e-02
-1.471433639526367188e-01,4.919338226318359375e-02
-1.547718048095703125e-01,5.012607574462890625e-02
-1.626358032226562500e-01,5.097103118896484375e-02
-1.706657409667968750e-01,5.168819427490234375e-02
-1.788015365600585938e-01,5.223560333251953125e-02
-1.870450973510742188e-01,5.258750915527343750e-02
-1.954631805419921875e-01,5.274486541748046875e-02
-2.041549682617187500e-01,5.273151397705078125e-02
-2.132377624511718750e-01,5.259418487548828125e-02
-2.228460311889648438e-01,5.240535736083984375e-02
-2.330904006958007812e-01,5.225276947021484375e-02
-2.440299987792968750e-01,5.222606658935546875e-02
-2.556800842285156250e-01,5.241584777832031250e-02
-2.680196762084960938e-01,5.290508270263671875e-02
-2.809734344482421875e-01,5.375480651855468750e-02
-2.943983078002929688e-01,5.499839782714843750e-02
-3.080787658691406250e-01,5.663490295410156250e-02
-3.217658996582031250e-01,5.862712860107421875e-02
-3.352489471435546875e-01,6.092166900634765625e-02
-3.483572006225585938e-01,6.344985961914062500e-02
-3.609390258789062500e-01,6.611919403076171875e-02
-3.728694915771484375e-01,6.882476806640625000e-02
-3.840599060058593750e-01,7.145023345947265625e-02
-3.944311141967773438e-01,7.386589050292968750e-02
-4.038848876953125000e-01,7.594108581542968750e-02
-4.123497009277343750e-01,7.755374908447265625e-02
-4.198265075683593750e-01,7.860660552978515625e-02
-4.263582229614257812e-01,7.903289794921875000e-02
-4.319772720336914062e-01,7.878780364990234375e-02
-4.366827011108398438e-01,7.784461975097656250e-02
-4.404563903808593750e-01,7.620239257812500000e-02
-4.433135986328125000e-01,7.390499114990234375e-02
-4.453163146972656250e-01,7.103538513183593750e-02
-4.465494155883789062e-01,6.770896911621093750e-02
-4.470939636230468750e-01,6.406211853027343750e-02
-4.470024108886718750e-01,6.023502349853515625e-02
-4.462747573852539062e-01,5.636024475097656250e-02
-4.448623657226562500e-01,5.255126953125000000e-02
-4.427413940429687500e-01,4.891109466552734375e-02
-4.399509429931640625e-01,4.553127288818359375e-02
-4.365634918212890625e-01,4.248523712158203125e-02
-4.326248168945312500e-01,3.981876373291015625e-02
-4.281406402587890625e-01,3.754997253417968750e-02
-4.231224060058593750e-01,3.567695617675781250e-02
-4.176063537597656250e-01,3.418159484863281250e-02
-4.116344451904296875e-01,3.304100036621093750e-02
-4.052371978759765625e-01,3.223133087158203125e-02
-3.984279632568359375e-01,3.172206878662109375e-02
-3.912029266357421875e-01,3.148365020751953125e-02
-3.835430145263671875e-01,3.149032592773437500e-02
-3.754119873046875000e-01,3.171253204345703125e-02
-3.667812347412109375e-01,3.212833404541015625e-02
-3.576564788818359375e-01,3.271770477294921875e-02
-3.480720520019531250e-01,3.346347808837890625e-02
-3.380622863769531250e-01,3.435039520263671875e-02
-3.276634216308593750e-01,3.536224365234375000e-02
-3.169364929199218750e-01,3.648662567138671875e-02
-3.059616088867187500e-01,3.770637512207031250e-02
-2.948226928710937500e-01,3.899955749511718750e-02
-2.835845947265625000e-01,4.033851623535156250e-02
-2.723064422607421875e-01,4.169368743896484375e-02
-2.610588073730468750e-01,4.302978515625000000e-02
-2.499084472656250000e-01,4.431438446044921875e-02
-2.389068603515625000e-01,4.551410675048828125e-02
-2.280750274658203125e-01,4.659271240234375000e-02
-2.173976898193359375e-01,4.751682281494140625e-02
-2.068157196044921875e-01,4.824542999267578125e-02
-1.962547302246093750e-01,4.873752593994140625e-02
-1.856746673583984375e-01,4.896354675292968750e-02
-1.750812530517578125e-01,4.891109466552734375e-02
-1.645183563232421875e-01,4.858303070068359375e-02
-1.540374755859375000e-01,4.798984527587890625e-02
-1.436977386474609375e-01,4.715251922607421875e-02
-1.335582733154296875e-01,4.609680175781250000e-02
-1.236801147460937500e-01,4.485321044921875000e-02
-1.141414642333984375e-01,4.345989227294921875e-02
-1.050148010253906250e-01,4.195785522460937500e-02
-9.636878967285156250e-02,4.039096832275390625e-02
-8.828544616699218750e-02,3.880882263183593750e-02
-8.085060119628906250e-02,3.726387023925781250e-02
-7.412719726562500000e-02,3.580284118652343750e-02
-6.814765930175781250e-02,3.446102142333984375e-02
-6.292915344238281250e-02,3.326797485351562500e-02
-5.849075317382812500e-02,3.225040435791015625e-02
-5.483627319335937500e-02,3.142261505126953125e-02
-5.195426940917968750e-02,3.078937530517578125e-02
-4.981803894042968750e-02,3.034877777099609375e-02
-4.838943481445312500e-02,3.009510040283203125e-02
-4.762649536132812500e-02,3.001976013183593750e-02
-4.747390747070312500e-02,3.011322021484375000e-02
-4.787063598632812500e-02,3.036403656005859375e-02
-4.874610900878906250e-02,3.076076507568359375e-02
-5.002403259277343750e-02,3.129196166992187500e-02
-5.163002014160156250e-02,3.194236755371093750e-02
-5.349922180175781250e-02,3.270244598388671875e-02
-5.559158325195312500e-02,3.357219696044921875e-02
-5.788612365722656250e-02,3.456115722656250000e-02
-6.036758422851562500e-02,3.567504882812500000e-02
-6.302642822265625000e-02,3.691673278808593750e-02
-6.585502624511718750e-02,3.829097747802734375e-02
-6.885147094726562500e-02,3.979396820068359375e-02
-7.201385498046875000e-02,4.142093658447265625e-02
-7.532501220703125000e-02,4.315757751464843750e-02
-7.877540588378906250e-02,4.498291015625000000e-02
-8.234786987304687500e-02,4.687309265136718750e-02
-8.599853515625000000e-02,4.879283905029296875e-02
-8.967590332031250000e-02,5.069541931152343750e-02
-9.331703186035156250e-02,5.253124237060546875e-02
-9.687423706054687500e-02,5.426692962646484375e-02
-1.003055572509765625e-01,5.587100982666015625e-02
-1.035537719726562500e-01,5.730628967285156250e-02
-1.065597534179687500e-01,5.853748321533203125e-02
-1.092720031738281250e-01,5.953216552734375000e-02
-1.116466522216796875e-01,6.026172637939453125e-02
-1.136379241943359375e-01,6.069278717041015625e-02
-1.152000427246093750e-01,6.079483032226562500e-02
-1.163024902343750000e-01,6.054973602294921875e-02
-1.169338226318359375e-01,5.995464324951171875e-02
-1.171016693115234375e-01,5.902290344238281250e-02
-1.168270111083984375e-01,5.778598785400390625e-02
-1.161499023437500000e-01,5.629158020019531250e-02
-1.151199340820312500e-01,5.460166931152343750e-02
-1.137828826904296875e-01,5.278205871582031250e-02
-1.121883392333984375e-01,5.089855194091796875e-02
-1.103706359863281250e-01,4.901790618896484375e-02
-1.083583831787109375e-01,4.719734191894531250e-02
-1.061897277832031250e-01,4.549026489257812500e-02
-1.039009094238281250e-01,4.393672943115234375e-02
-1.015205383300781250e-01,4.256153106689453125e-02
-9.907150268554687500e-02,4.137134552001953125e-02
-9.657478332519531250e-02,4.035568237304687500e-02
-9.404563903808593750e-02,3.949451446533203125e-02
-9.147834777832031250e-02,3.875160217285156250e-02
-8.884429931640625000e-02,3.807353973388671875e-02
-8.610343933105468750e-02,3.740596771240234375e-02
-8.322143554687500000e-02,3.669548034667968750e-02
-8.017539978027343750e-02,3.589439392089843750e-02
-7.695198059082031250e-02,3.497219085693359375e-02
-7.355880737304687500e-02,3.390502929687500000e-02
-7.001686096191406250e-02,3.269004821777343750e-02
-6.637001037597656250e-02,3.133773803710937500e-02
-6.267929077148437500e-02,2.987098693847656250e-02
-5.900573730468750000e-02,2.832221984863281250e-02
-5.541610717773437500e-02,2.672767639160156250e-02
-5.196762084960937500e-02,2.512454986572265625e-02
-4.870223999023437500e-02,2.354621887207031250e-02
-4.564476013183593750e-02,2.202033996582031250e-02
-4.281806945800781250e-02,2.057266235351562500e-02
-4.023170471191406250e-02,1.922607421875000000e-02
-3.787994384765625000e-02,1.798915863037109375e-02
-3.575325012207031250e-02,1.686668395996093750e-02


==> data/original_data_sample_0.txt <==
-0.0155124664, 0.0020627975
-0.0158786774, 0.0022678375
-0.0160255432, 0.0024728775
-0.0159950256, 0.0027017593
-0.0158386230, 0.0029735565
-0.0156078339, 0.0032958984
-0.0153427124, 0.0036621094
-0.0150814056, 0.0040540695
-0.0148468018, 0.0044403076
-0.0146522522, 0.0047845840
-0.0145053864, 0.0050525665
-0.0144119263, 0.0052165985
-0.0143814087, 0.0052604675
-0.0144214630, 0.0051794052
-0.0145416260, 0.0049858093
-0.0147438049, 0.0046997070
-0.0150260925, 0.0043468475
-0.0153751373, 0.0039548874
-0.0157718658, 0.0035495758
-0.0161895752, 0.0031528473
-0.0166034698, 0.0027770996
-0.0169887543, 0.0024318695
-0.0173244476, 0.0021200180
-0.0175914764, 0.0018377304
-0.0177745819, 0.0015821457
-0.0178680420, 0.0013494492
-0.0178585052, 0.0011348724
-0.0177421570, 0.0009393692
-0.0175266266, 0.0007629395
-0.0172214508, 0.0006113052
-0.0168476105, 0.0004920959
-0.0164299011, 0.0004138947
-0.0159950256, 0.0003862381
-0.0155715942, 0.0004119873
-0.0151824951, 0.0004940033
-0.0148410797, 0.0006322861
-0.0145473480, 0.0008192062
-0.0143013000, 0.0010414124
-0.0140972137, 0.0012826920
-0.0139198303, 0.0015182495
-0.0137462616, 0.0017204285
-0.0135536194, 0.0018587112
-0.0133171082, 0.0019025803
-0.0130157471, 0.0018301010
-0.0126361847, 0.0016212463
-0.0121574402, 0.0012664795
-0.0115623474, 0.0007658005
-0.0108318329, 0.0001230240
-0.0099411011, -0.0006513596
-0.0088672638, -0.0015430450
-0.0075893402, -0.0025320053
-0.0060844421, -0.0035972595
-0.0043258667, -0.0047292709
-0.0022869110, -0.0059299469
0.0000648499, -0.0072202682
0.0027580261, -0.0086383820
0.0058250427, -0.0102310181
0.0093059540, -0.0120515823
0.0132255554, -0.0141544342
0.0176010132, -0.0165891647
0.0224437714, -0.0193910599
0.0277633667, -0.0225934982
0.0335903168, -0.0262269974
0.0399703979, -0.0303087234
0.0469512939, -0.0348386765
0.0545921326, -0.0397939682
0.0629558563, -0.0451278687
0.0720996857, -0.0507678986
0.0820865631, -0.0566225052
0.0930213928, -0.0626087189
0.1050605774, -0.0686731339
0.1183757782, -0.0747709274
0.1330928802, -0.0808305740
0.1492729187, -0.0867538452
0.1669139862, -0.0924234390
0.1859436035, -0.0977115631
0.2062206268, -0.1024904251
0.2275123596, -0.1066322327
0.2494850159, -0.1100177765
0.2717151642, -0.1125488281
0.2937602997, -0.1141786575
0.3152103424, -0.1149330139
0.3357162476, -0.1149053574
0.3550510406, -0.1142473221
0.3730792999, -0.1131343842
0.3896560669, -0.1116991043
0.4045886993, -0.1099977493
0.4176521301, -0.1080217361
0.4286060333, -0.1057090759
0.4372673035, -0.1029758453
0.4436340332, -0.0997648239
0.4479522705, -0.0960693359
0.4505882263, -0.0919113159
0.4517879486, -0.0872907639
0.4515914917, -0.0821666718
0.4499301910, -0.0764970779
0.4467525482, -0.0702733994
0.4420967102, -0.0635375977
0.4361686707, -0.0563955307
0.4294223785, -0.0490217209
0.4224681854, -0.0416517258
0.4158763885, -0.0345306396
0.4100513458, -0.0278682709
0.4052448273, -0.0218286514
0.4016418457, -0.0165357590
0.3993892670, -0.0120744705
0.3986015320, -0.0084867477
0.3993568420, -0.0057764053
0.4016551971, -0.0039100647
0.4053955078, -0.0028305054
0.4104022980, -0.0024614334
0.4164695740, -0.0027160645
0.4233608246, -0.0035018921
0.4307861328, -0.0047216415
0.4384403229, -0.0062789917
0.4460754395, -0.0080804825
0.4535255432, -0.0100383759
0.4606857300, -0.0120744705
0.4674854279, -0.0141220093
0.4738521576, -0.0161275864
0.4797344208, -0.0180597305
0.4851131439, -0.0199060440
0.4899806976, -0.0216646194
0.4943428040, -0.0233469009
0.4981994629, -0.0249700546
0.5014953613, -0.0265445709
0.5041198730, -0.0280790329
0.5059547424, -0.0295724869
0.5069255829, -0.0310192108
0.5070037842, -0.0324068069
0.5061864853, -0.0337133408
0.5045013428, -0.0349121094
0.5020189285, -0.0359783173
0.4988584518, -0.0368938446
0.4951543808, -0.0376520157
0.4910373688, -0.0382671356
0.4866237640, -0.0387639999
0.4820299149, -0.0391817093
0.4773979187, -0.0395698547
0.4728384018, -0.0399789810
0.4683799744, -0.0404491425
0.4640197754, -0.0410060883
0.4597826004, -0.0416679382
0.4556913376, -0.0424337387
0.4517345428, -0.0432844162
0.4478740692, -0.0441837311
0.4440345764, -0.0450716019
0.4401025772, -0.0458707809
0.4359378815, -0.0465040207
0.4313850403, -0.0469026566
0.4263029099, -0.0470170975
0.4206056595, -0.0468196869
0.4142665863, -0.0463018417
0.4073076248, -0.0454788208
0.3997840881, -0.0443887711
0.3917665482, -0.0430898666
0.3833255768, -0.0416536331
0.3745412827, -0.0401630402
0.3655147552, -0.0387144089
0.3563566208, -0.0374002457
0.3471832275, -0.0362949371
0.3381032944, -0.0354585648
0.3292016983, -0.0349149704
0.3205089569, -0.0346479416
0.3119668961, -0.0346059799
0.3034381866, -0.0346946716
0.2947597504, -0.0348024368
0.2858018875, -0.0348138809
0.2764759064, -0.0346212387
0.2667169571, -0.0341358185
0.2564725876, -0.0332851410
0.2456841469, -0.0320186615
0.2342596054, -0.0303010941
0.2220702171, -0.0281076431
0.2090005875, -0.0254306793
0.1949920654, -0.0222883224
0.1800332069, -0.0187206268
0.1641340256, -0.0147867203
0.1473274231, -0.0105619431
0.1297092438, -0.0061349869
0.1114726067, -0.0016078949
0.0928807259, 0.0029172897
0.0742220879, 0.0073461533
0.0557909012, 0.0116004944
0.0378990173, 0.0156173706
0.0208797455, 0.0193405151
0.0050721169, 0.0227222443
-0.0091938972, 0.0257205963
-0.0216150284, 0.0282926559
-0.0319352150, 0.0303916931
-0.0399718285, 0.0319747925
-0.0456280708, 0.0330038071
-0.0489034653, 0.0334482193
-0.0498967171, 0.0332937241
-0.0487985611, 0.0325441360
-0.0458836555, 0.0312223434
-0.0414943695, 0.0293760300
-0.0360207558, 0.0270757675
-0.0298748016, 0.0244112015
-0.0234665871, 0.0214853287
-0.0171918869, 0.0184125900
-0.0114107132, 0.0153121948
-0.0064163208, 0.0122890472
-0.0024132729, 0.0094366074
0.0004854202, 0.0068321228
0.0022459030, 0.0045404434
0.0029101372, 0.0026159286
0.0025887489, 0.0010948181
0.0014472008, -0.0000009537
-0.0003089905, -0.0006666183
-0.0024552345, -0.0009117126
-0.0047707558, -0.0007572174
-0.0070519447, -0.0002336502
-0.0091209412, 0.0006151199
-0.0108332634, 0.0017290115
-0.0120763779, 0.0030298233
-0.0127706528, 0.0044231415
-0.0128741264, 0.0058012009
-0.0123810768, 0.0070466995
-0.0113205910, 0.0080490112
-0.0097560883, 0.0087146759
-0.0077800751, 0.0089740753
-0.0055093765, 0.0087947845
-0.0030827522, 0.0081882477
-0.0006523132, 0.0072011948
0.0016250610, 0.0059137344
0.0035953522, 0.0044355392
0.0051264763, 0.0028982162
0.0061125755, 0.0014438629
0.0064778328, 0.0002136230
0.0061812401, -0.0006685257
0.0052270889, -0.0011100769
0.0036730766, -0.0010643005
0.0016283989, -0.0005359650
-0.0007510185, 0.0004234314
-0.0032777786, 0.0017175674
-0.0057544708, 0.0032291412
-0.0079927444, 0.0048265457
-0.0098247528, 0.0063772202
-0.0111145973, 0.0077619553
-0.0117640495, 0.0088748932
-0.0117168427, 0.0096292496
-0.0109581947, 0.0099592209
-0.0095090866, 0.0098257065
-0.0074210167, 0.0092115402
-0.0047683716, 0.0081243515
-0.0016388893, 0.0065984726
0.0018653870, 0.0046930313
0.0056376457, 0.0024919510
0.0095739365, 0.0000963211
0.0135731697, -0.0023832321
0.0175437927, -0.0048303604
0.0214076042, -0.0071325302
0.0251021385, -0.0091924667
0.0285882950, -0.0109310150
0.0318608284, -0.0122976303
0.0349540710, -0.0132846832
0.0379271507, -0.0139198303
0.0408401489, -0.0142545700
0.0437469482, -0.0143527985
0.0466933250, -0.0142765045
0.0497226715, -0.0140848160
0.0528750420, -0.0138206482
0.0561795235, -0.0135145187
0.0596489906, -0.0131855011
0.0632848740, -0.0128431320
0.0670814514, -0.0124979019
0.0710177422, -0.0121564865
0.0750570297, -0.0118236542
0.0791583061, -0.0114994049
0.0832953453, -0.0111732483
0.0874481201, -0.0108232498
0.0915846825, -0.0104227066
0.0956668854, -0.0099325180
0.0996580124, -0.0093030930
0.1035146713, -0.0084829330
0.1071748734, -0.0074167252
0.1105651855, -0.0060520172
0.1136193275, -0.0043430328
0.1162772179, -0.0022554398
0.1184787750, 0.0002336502
0.1201744080, 0.0031270981
0.1213293076, 0.0064067841
0.1219286919, 0.0100383759
0.1219782829, 0.0139646530
0.1214990616, 0.0181131363
0.1205258369, 0.0224008560
0.1191043854, 0.0267391205
0.1172819138, 0.0310344696
0.1150913239, 0.0351943970
0.1125521660, 0.0391244888
0.1096849442, 0.0427293777
0.1065258980, 0.0459146500
0.1031250954, 0.0485801697
0.0995321274, 0.0506172180
0.0957875252, 0.0519275665
0.0919141769, 0.0524396896
0.0879087448, 0.0521202087
0.0837450027, 0.0509834290
0.0793890953, 0.0490989685
0.0748157501, 0.0465965271
0.0700149536, 0.0436429977
0.0649981499, 0.0404186249
0.0597991943, 0.0370922089
0.0544757843, 0.0337991714
0.0491161346, 0.0306386948
0.0438375473, 0.0276784897
0.0387716293, 0.0249538422
0.0340442657, 0.0224809647
0.0297613144, 0.0202655792
0.0259947777, 0.0182991028
0.0227808952, 0.0165710449
0.0201230049, 0.0150775909
0.0179944038, 0.0138120651
0.0163435936, 0.0127611160
0.0151023865, 0.0119113922
0.0141973495, 0.0112476349
0.0135593414, 0.0107555389
0.0131235123, 0.0104207993
0.0128264427, 0.0102291107
0.0126118660, 0.0101718903
0.0124340057, 0.0102443695
0.0122556686, 0.0104475021
0.0120501518, 0.0107851028
0.0117988586, 0.0112590790
0.0114917755, 0.0118751526
0.0111303329, 0.0126390457
0.0107231140, 0.0135507584
0.0102887154, 0.0146074295
0.0098624229, 0.0158033371
0.0094957352, 0.0171298981
0.0092601776, 0.0185756683
0.0092473030, 0.0201234818
0.0095653534, 0.0217504501
0.0103421211, 0.0234298706
0.0117182732, 0.0251331329
0.0138416290, 0.0268259048
0.0168609619, 0.0284690857
0.0209240913, 0.0300216675
0.0261778831, 0.0314340591
0.0327672958, 0.0326471329
0.0408463478, 0.0335931778
0.0505805016, 0.0341987610
0.0621442795, 0.0343761444
0.0757069588, 0.0340261459
0.0914001465, 0.0330381393
0.1092944145, 0.0312986374
0.1293992996, 0.0287218094
0.1516866684, 0.0252733231
0.1760964394, 0.0209827423
0.2025098801, 0.0159387589
0.2307219505, 0.0102806091
0.2604353428, 0.0041847229
0.2912645340, -0.0021572113
0.3227472305, -0.0085525513
0.3543908596, -0.0148286819
0.3857288361, -0.0208444595
0.4163496494, -0.0264968872
0.4459044933, -0.0317230225
0.4741218090, -0.0364990234
0.5008270741, -0.0408334732
0.5259364843, -0.0447492599
0.5494257212, -0.0482797623
0.5712939501, -0.0514507294
0.5915153027, -0.0542774200
0.6099990010, -0.0567607880
0.6266072989, -0.0588817596
0.6411957145, -0.0606203079
0.6536226869, -0.0619544983
0.6637503505, -0.0628604889
0.6714615226, -0.0633230209
0.6766710877, -0.0633306503
0.6792879105, -0.0628709793
0.6791219711, -0.0619230270
0.6758668423, -0.0604581833
0.6692440510, -0.0584545135
0.6591198444, -0.0559110641
0.6454656124, -0.0528469086
0.6282947063, -0.0492992401
0.6076073647, -0.0453176498
0.5833437443, -0.0409488678
0.5554649830, -0.0362472534
0.5240778923, -0.0312719345
0.4894108772, -0.0260763168
0.4516968727, -0.0206995010
0.4111175537, -0.0151596069
0.3678460121, -0.0094594955
0.3221020699, -0.0035915375
0.2741279602, 0.0024557114
0.2241411209, 0.0086984634
0.1723961830, 0.0151720047
0.1193027496, 0.0219259262
0.0654430389, 0.0290193558
0.0115146637, 0.0365238190
-0.0417156219, 0.0444974899
-0.0934362411, 0.0529527664
-0.1428122520, 0.0618267059
-0.1890234947, 0.0709657669
-0.2313175201, 0.0801248550
-0.2690558434, 0.0889825821
-0.3017225266, 0.0971641541
-0.3289008141, 0.1042613983
-0.3502626419, 0.1098575592
-0.3656525612, 0.1135787964
-0.3752012253, 0.1151618958
-0.3793115616, 0.1144695282
-0.3785572052, 0.1114721298
-0.3735766411, 0.1062240601
-0.3649928570, 0.0988397598
-0.3533840179, 0.0894813538
-0.3393096924, 0.0783519745
-0.3233563900, 0.0657005310
-0.3061304092, 0.0518093109
-0.2881734371, 0.0369529724
-0.2698824406, 0.0213842392
-0.2515234947, 0.0053453445
-0.2333045006, -0.0109319687
-0.2154033184, -0.0272302628
-0.1979441643, -0.0433502197
-0.1809830666, -0.0591106415
-0.1645252705, -0.0743541718
-0.1485471725, -0.0889520645
-0.1330046654, -0.1028146744
-0.1178426743, -0.1158828735
-0.1030201912, -0.1280946732
-0.0885375738, -0.1393747330
-0.0744286776, -0.1496448517
-0.0607124567, -0.1588268280
-0.0473554134, -0.1668519974
-0.0342974663, -0.1736936569
-0.0214945078, -0.1794071198
-0.0089174509, -0.1841211319
0.0034688711, -0.1879987717
0.0157119036, -0.1912221909
0.0278638601, -0.1939811707
0.0399748087, -0.1964483261
0.0520837307, -0.1987590790
0.0642060041, -0.2010192871
0.0763206482, -0.2033147812
0.0883598328, -0.2056999207
0.1002061367, -0.2081737518
0.1116991043, -0.2106885910
0.1226544380, -0.2131681442
0.1328835487, -0.2155141830
0.1422028542, -0.2175874710
0.1504511833, -0.2192153931
0.1575281620, -0.2202491760
0.1634213924, -0.2206001282
0.1681869030, -0.2202167511
0.1719112396, -0.2190380096
0.1746971607, -0.2169976234
0.1766686440, -0.2140588760
0.1779541969, -0.2102141380
0.1786580086, -0.2054586411
0.1788630486, -0.1997904778
0.1786537170, -0.1932468414
0.1781227589, -0.1859292984
0.1773493290, -0.1779942513
0.1763796806, -0.1696295738
0.1752142906, -0.1610236168
0.1737966537, -0.1523375511
0.1720209122, -0.1436910629
0.1697583199, -0.1351742744
0.1668879986, -0.1268658638
0.1633005142, -0.1188197136
0.1588826180, -0.1110477448
0.1535348892, -0.1035313606
0.1472048759, -0.0962448120
0.1398944855, -0.0891675949
0.1316528320, -0.0822768211
0.1225614548, -0.0755419731
0.1127190590, -0.0689258575
0.1022357941, -0.0623884201
0.0912475586, -0.0559005737
0.0799160004, -0.0494527817
0.0684051514, -0.0430502892
0.0568747520, -0.0367078781
0.0454759598, -0.0304465294
0.0343370438, -0.0242862701
0.0235600471, -0.0182414055
0.0132260323, -0.0123205185
0.0033841133, -0.0065217018
-0.0059533119, -0.0008244514
-0.0148072243, 0.0048017502
-0.0232276917, 0.0103864670
-0.0312943459, 0.0159583092
-0.0391254425, 0.0215458870
-0.0468769073, 0.0271806717
-0.0547385216, 0.0328984261
-0.0629186630, 0.0387363434
-0.0716261864, 0.0447306633
-0.0810627937, 0.0509171486
-0.0914134979, 0.0573344231
-0.1028399467, 0.0640249252
-0.1154723167, 0.0710315704
-0.1293997765, 0.0783972740
-0.1446614265, 0.0861563683
-0.1612381935, 0.0943322182
-0.1790480614, 0.1029357910
-0.1979482174, 0.1119599342
-0.2177379131, 0.1213793755
-0.2381689548, 0.1311469078
-0.2589602470, 0.1411895752
-0.2797842026, 0.1513957977
-0.3002352715, 0.1615920067
-0.3198242188, 0.1715302467
-0.3380341530, 0.1809043884
-0.3544075489, 0.1893897057
-0.3686003685, 0.1966724396
-0.3803792000, 0.2024569511
-0.3896079063, 0.2064714432
-0.3962616920, 0.2084956169
-0.4004710913, 0.2084040642
-0.4025421143, 0.2061929703
-0.4028632641, 0.2019443512
-0.4017776251, 0.1957693100
-0.3995677233, 0.1878070831
-0.3964959979, 0.1782360077
-0.3928053379, 0.1672725677
-0.3887077570, 0.1551542282
-0.3843877316, 0.1421279907
-0.3799876869, 0.1284503937
-0.3755862713, 0.1143712997
-0.3712353408, 0.1001281738
-0.3670259714, 0.0859565735
-0.3630940318, 0.0720958710
-0.3595730960, 0.0587739944
-0.3565444350, 0.0461797714
-0.3540192246, 0.0344514847
-0.3519731760, 0.0236825943
-0.3503868580, 0.0139350891
-0.3492503166, 0.0052375793
-0.3485543728, -0.0024232864
-0.3482867479, -0.0090951920
-0.3484333754, -0.0148468018
-0.3489701748, -0.0197610855
-0.3498516083, -0.0239295959
-0.3510053158, -0.0274410248
-0.3523218632, -0.0303783417
-0.3536336422, -0.0328226089
-0.3547234535, -0.0348529816
-0.3553824425, -0.0365533829
-0.3554494381, -0.0380153656
-0.3547909260, -0.0393409729
-0.3532552719, -0.0406417847
-0.3506605625, -0.0420217514
-0.3468341827, -0.0435762405
-0.3416652679, -0.0453863144
-0.3351283073, -0.0475111008
-0.3272809982, -0.0499763489
-0.3182487488, -0.0527696609
-0.3082003593, -0.0558366776
-0.2973303795, -0.0590753555
-0.2858567238, -0.0623531342
-0.2740249634, -0.0655164719
-0.2620878220, -0.0684003830
-0.2502541542, -0.0708427429
-0.2386522293, -0.0727014542
-0.2273430824, -0.0738649368
-0.2163434029, -0.0742597580
-0.2056336403, -0.0738601685
-0.1951694489, -0.0726814270
-0.1848864555, -0.0707778931
-0.1746997833, -0.0682373047
-0.1645016670, -0.0651702881
-0.1541876793, -0.0617065430
-0.1436967850, -0.0579967499
-0.1330242157, -0.0542087555
-0.1221971512, -0.0505008698
-0.1112399101, -0.0469913483
-0.1001749039, -0.0437502861
-0.0890297890, -0.0408034325
-0.0778450966, -0.0381360054
-0.0666885376, -0.0357050896
-0.0556654930, -0.0334568024
-0.0449252129, -0.0313377380
-0.0346465111, -0.0292935371
-0.0250053406, -0.0272636414
-0.0161466599, -0.0251832008
-0.0081954002, -0.0229992867
-0.0012698174, -0.0206875801
0.0045323372, -0.0182538033
0.0091600418, -0.0157265663
0.0126199722, -0.0131511688
0.0149703026, -0.0105886459
0.0163164139, -0.0081110001
0.0168004036, -0.0057883263
0.0165891647, -0.0036873817
0.0158677101, -0.0018692017
0.0148353577, -0.0003843307
0.0136880875, 0.0007286072
0.0126013756, 0.0014491081
0.0117211342, 0.0017766953
0.0111541748, 0.0017290115
0.0109658241, 0.0013403893
0.0111789703, 0.0006585121
0.0117788315, -0.0002608299
0.0127196312, -0.0013613701
0.0139322281, -0.0025882721
0.0153331757, -0.0038895607
0.0168261528, -0.0052165985
0.0183081627, -0.0065217018
0.0196790695, -0.0077614784
0.0208439827, -0.0088930130
0.0217161179, -0.0098714828
0.0222272873, -0.0106558800
0.0223336220, -0.0112085342
0.0220241547, -0.0114979744
0.0213198662, -0.0115056038
0.0202703476, -0.0112233162
0.0189514160, -0.0106587410
0.0174589157, -0.0098400116
0.0158982277, -0.0088081360
0.0143737793, -0.0076179504
0.0129818916, -0.0063314438
0.0118017197, -0.0050096512
0.0108957291, -0.0037131310
0.0103063583, -0.0024952888
0.0100522041, -0.0013990402
0.0101289749, -0.0004587173
0.0105109215, 0.0003056526
0.0111551285, 0.0008878708
0.0120067596, 0.0012936592
0.0130014420, 0.0015392303
0.0140714645, 0.0016460419
0.0151486397, 0.0016398430
0.0161676407, 0.0015478134
0.0170674324, 0.0013980865
0.0177936554, 0.0012197495
0.0182957649, 0.0010414124
0.0185275078, 0.0008907318
0.0184531212, 0.0007963181
0.0180478096, 0.0007805824
0.0173044205, 0.0008592606
0.0162358284, 0.0010418892
0.0148768425, 0.0013260841
0.0132822990, 0.0016980171
0.0115232468, 0.0021381378
0.0096759796, 0.0026235580
0.0078125000, 0.0031290054
0.0059971809, 0.0036339760
0.0042839050, 0.0041265488
0.0027170181, 0.0046005249
0.0013256073, 0.0050578117
0.0001230240, 0.0055074692
-0.0008945465, 0.0059628487
-0.0017471313, 0.0064396858
-0.0024633408, 0.0069522858
-0.0030803680, 0.0075139999
-0.0036392212, 0.0081362724
-0.0041813850, 0.0088267326
-0.0047469139, 0.0095901489
-0.0053749084, 0.0104274750
-0.0061020851, 0.0113377571
-0.0069627762, 0.0123171806
-0.0079874992, 0.0133600235
-0.0091996193, 0.0144629478
-0.0106120110, 0.0156226158
-0.0122232437, 0.0168352127
-0.0140171051, 0.0180907249
-0.0159621239, 0.0193753242
-0.0180158615, 0.0206708908
-0.0201268196, 0.0219526291
-0.0222420692, 0.0231971741
-0.0243086815, 0.0243825912
-0.0262770653, 0.0254898071
-0.0281100273, 0.0265111923
-0.0297865868, 0.0274548531
-0.0313053131, 0.0283432007
-0.0326800346, 0.0292053223
-0.0339374542, 0.0300717354
-0.0351128578, 0.0309734344
-0.0362443924, 0.0319352150
-0.0373678207, 0.0329728127
-0.0385174751, 0.0340967178
-0.0397315025, 0.0353126526
-0.0410418510, 0.0366210938
-0.0424699783, 0.0380125046
-0.0440254211, 0.0394687653
-0.0457000732, 0.0409650803
-0.0474677086, 0.0424623489
-0.0492825508, 0.0439119339
-0.0510854721, 0.0452613831
-0.0528135300, 0.0464620590
-0.0543990135, 0.0474720001
-0.0557727814, 0.0482473373
-0.0568704605, 0.0487518311
-0.0576348305, 0.0489568710
-0.0580234528, 0.0488424301
-0.0580062866, 0.0483989716
-0.0575618744, 0.0476198196
-0.0566902161, 0.0465154648
-0.0554170609, 0.0451173782
-0.0537896156, 0.0434741974
-0.0518636703, 0.0416431427
-0.0496902466, 0.0396747589
-0.0473194122, 0.0376157761
-0.0447959900, 0.0355091095
-0.0421590805, 0.0333919525
-0.0394434929, 0.0312881470
-0.0366721153, 0.0292110443
-0.0338611603, 0.0271673203
-0.0310196877, 0.0251502991
-0.0281577110, 0.0231542587
-0.0252971649, 0.0211811066
-0.0224742889, 0.0192451477
-0.0197324753, 0.0173664093
-0.0171141624, 0.0155639648
-0.0146622658, 0.0138587952
-0.0124177933, 0.0122671127
-0.0104169846, 0.0108060837
-0.0086889267, 0.0094919205
-0.0072536469, 0.0083341599
-0.0061202049, 0.0073404312
-0.0052919388, 0.0065183640
-0.0047674179, 0.0058746338
-0.0045385361, 0.0054121017
-0.0045933723, 0.0051317215
-0.0049152374, 0.0050344467
-0.0054821968, 0.0051145554
-0.0062661171, 0.0053586960
-0.0072312355, 0.0057497025
-0.0083355904, 0.0062599182
-0.0095314980, 0.0068578720
-0.0107669830, 0.0075063705
-0.0119862556, 0.0081634521
-0.0131316185, 0.0087842941
-0.0141429901, 0.0093212128
-0.0149593353, 0.0097322464
-0.0155277252, 0.0099802017
-0.0158104897, 0.0100393295
-0.0157876015, 0.0099029541
-0.0154566765, 0.0095758438
-0.0148305893, 0.0090723038
-0.0139384270, 0.0084161758
-0.0128202438, 0.0076351166
-0.0115242004, 0.0067634583
-0.0101065636, 0.0058364868
-0.0086259842, 0.0048904419
-0.0071463585, 0.0039653778
-0.0057334900, 0.0031003952
-0.0044517517, 0.0023336411
-0.0033602715, 0.0016994476
-0.0025095940, 0.0012226105
-0.0019392967, 0.0009241104
-0.0016708374, 0.0008115768
-0.0017075539, 0.0008783340
-0.0020341873, 0.0011091232
-0.0026187897, 0.0014801025
-0.0034160614, 0.0019588470
-0.0043687820, 0.0025081635
-0.0054135323, 0.0030927658
-0.0064849854, 0.0036754608
-0.0075168610, 0.0042200089
-0.0084462166, 0.0046949387
-0.0092229843, 0.0050754547
-0.0098147392, 0.0053443909
-0.0102043152, 0.0054922104
-0.0103945732, 0.0055246353
-0.0104026794, 0.0054531097
-0.0102577209, 0.0052967072
-0.0099987984, 0.0050821304
-0.0096678734, 0.0048351288
-0.0093069077, 0.0045824051
-0.0089530945, 0.0043487549
-0.0086393356, 0.0041542053
-0.0083904266, 0.0040140152
-0.0082254410, 0.0039396286
-0.0081577301, 0.0039396286
-0.0081930161, 0.0040187836
-0.0083351135, 0.0041780472
-0.0085835457, 0.0044136047
-0.0089330673, 0.0047187805
-0.0093736649, 0.0050840378
-0.0098934174, 0.0054950714
-0.0104761124, 0.0059366226
-0.0111036301, 0.0063886642
-0.0117588043, 0.0068340302
-0.0124235153, 0.0072593689
-0.0130815506, 0.0076551437
-0.0137176514, 0.0080146790
-0.0143213272, 0.0083341599
-0.0148849487, 0.0086154938
-0.0154047012, 0.0088653564
-0.0158834457, 0.0090932846
-0.0163278580, 0.0093097687
-0.0167503357, 0.0095243454
-0.0171642303, 0.0097513199
-0.0175857544, 0.0100030899
-0.0180301666, 0.0102844238
-0.0185041428, 0.0105981827
-0.0190095901, 0.0109443665
-0.0195484161, 0.0113172531
-0.0201168060, 0.0117073059
-0.0207061768, 0.0121059418
-0.0213069916, 0.0125017166
-0.0219011307, 0.0128784180
-0.0224647522, 0.0132207870
-0.0229663849, 0.0135087967
-0.0233736038, 0.0137233734
-0.0236587524, 0.0138521194
-0.0238056183, 0.0138902664
-0.0238103867, 0.0138425827
-0.0236816406, 0.0137176514
-0.0234384537, 0.0135297775
-0.0231075287, 0.0132980347
-0.0227241516, 0.0130405426
-0.0223283768, 0.0127782822
-0.0219573975, 0.0125284195
-0.0216445923, 0.0123033524
-0.0214128494, 0.0121154785
-0.0212678909, 0.0119695663
-0.0212020874, 0.0118618011
-0.0211944580, 0.0117826462
-0.0212202072, 0.0117216110
-0.0212526321, 0.0116682053
-0.0212707520, 0.0116119385
-0.0212707520, 0.0115489960
-0.0212564468, 0.0114822388
-0.0212364197, 0.0114173889
-0.0212249756, 0.0113611221
-0.0212354660, 0.0113220215
-0.0212888718, 0.0113115311
-0.0214080811, 0.0113439560
-0.0216207504, 0.0114364624
-0.0219640732, 0.0116100311
-0.0224771500, 0.0118894577
-0.0232028961, 0.0122976303
-0.0241785049, 0.0128555298
-0.0254344940, 0.0135803223
-0.0269956589, 0.0144824982
-0.0288743973, 0.0155668259
-0.0310726166, 0.0168333054
-0.0335807800, 0.0182743073
-0.0363750458, 0.0198745728
-0.0394258499, 0.0216169357
-0.0426959991, 0.0234813690
-0.0461387634, 0.0254421234
-0.0497007370, 0.0274677277
-0.0533208847, 0.0295200348
-0.0569314957, 0.0315580368
-0.0604619980, 0.0335359573
-0.0638542175, 0.0354137421
-0.0670623779, 0.0371570587
-0.0700292587, 0.0387248993
-0.0726613998, 0.0400581360
-0.0748634338, 0.0410985947
-0.0765981674, 0.0418205261
-0.0778989792, 0.0422391891
-0.0788345337, 0.0423936844
-0.0794801712, 0.0423278809
-0.0799074173, 0.0420856476
-0.0801792145, 0.0417079926
-0.0803499222, 0.0412340164
-0.0804691315, 0.0407009125
-0.0805873871, 0.0401430130
-0.0807638168, 0.0396013260
-0.0810766220, 0.0391225815
-0.0816144943, 0.0387487411
-0.0824670792, 0.0385198593
-0.0837249756, 0.0384654999
-0.0854701996, 0.0386037827
-0.0877637863, 0.0389394760
-0.0906400681, 0.0394639969
-0.0941085815, 0.0401535034
-0.0981578827, 0.0409774780
-0.1027584076, 0.0419054031
-0.1078758240, 0.0429067612
-0.1134719849, 0.0439558029
-0.1195068359, 0.0450286865
-0.1259336472, 0.0461063385
-0.1327047348, 0.0471706390
-0.1397829056, 0.0482034683
-0.1471433640, 0.0491933823
-0.1547718048, 0.0501260757
-0.1626358032, 0.0509710312
-0.1706657410, 0.0516881943
-0.1788015366, 0.0522356033
-0.1870450974, 0.0525875092
-0.1954631805, 0.0527448654
-0.2041549683, 0.0527315140
-0.2132377625, 0.0525941849
-0.2228460312, 0.0524053574
-0.2330904007, 0.0522527695
-0.2440299988, 0.0522260666
-0.2556800842, 0.0524158478
-0.2680196762, 0.0529050827
-0.2809734344, 0.0537548065
-0.2943983078, 0.0549983978
-0.3080787659, 0.0566349030
-0.3217658997, 0.0586271286
-0.3352489471, 0.0609216690
-0.3483572006, 0.0634498596
-0.3609390259, 0.0661191940
-0.3728694916, 0.0688247681
-0.3840599060, 0.0714502335
-0.3944311142, 0.0738658905
-0.4038848877, 0.0759410858
-0.4123497009, 0.0775537491
-0.4198265076, 0.0786066055
-0.4263582230, 0.0790328979
-0.4319772720, 0.0787878036
-0.4366827011, 0.0778446198
-0.4404563904, 0.0762023926
-0.4433135986, 0.0739049911
-0.4453163147, 0.0710353851
-0.4465494156, 0.0677089691
-0.4470939636, 0.0640621185
-0.4470024109, 0.0602350235
-0.4462747574, 0.0563602448
-0.4448623657, 0.0525512695
-0.4427413940, 0.0489110947
-0.4399509430, 0.0455312729
-0.4365634918, 0.0424852371
-0.4326248169, 0.0398187637
-0.4281406403, 0.0375499725
-0.4231224060, 0.0356769562
-0.4176063538, 0.0341815948
-0.4116344452, 0.0330410004
-0.4052371979, 0.0322313309
-0.3984279633, 0.0317220688
-0.3912029266, 0.0314836502
-0.3835430145, 0.0314903259
-0.3754119873, 0.0317125320
-0.3667812347, 0.0321283340
-0.3576564789, 0.0327177048
-0.3480720520, 0.0334634781
-0.3380622864, 0.0343503952
-0.3276634216, 0.0353622437
-0.3169364929, 0.0364866257
-0.3059616089, 0.0377063751
-0.2948226929, 0.0389995575
-0.2835845947, 0.0403385162
-0.2723064423, 0.0416936874
-0.2610588074, 0.0430297852
-0.2499084473, 0.0443143845
-0.2389068604, 0.0455141068
-0.2280750275, 0.0465927124
-0.2173976898, 0.0475168228
-0.2068157196, 0.0482454300
-0.1962547302, 0.0487375259
-0.1856746674, 0.0489635468
-0.1750812531, 0.0489110947
-0.1645183563, 0.0485830307
-0.1540374756, 0.0479898453
-0.1436977386, 0.0471525192
-0.1335582733, 0.0460968018
-0.1236801147, 0.0448532104
-0.1141414642, 0.0434598923
-0.1050148010, 0.0419578552
-0.0963687897, 0.0403909683
-0.0882854462, 0.0388088226
-0.0808506012, 0.0372638702
-0.0741271973, 0.0358028412
-0.0681476593, 0.0344610214
-0.0629291534, 0.0332679749
-0.0584907532, 0.0322504044
-0.0548362732, 0.0314226151
-0.0519542694, 0.0307893753
-0.0498180389, 0.0303487778
-0.0483894348, 0.0300951004
-0.0476264954, 0.0300197601
-0.0474739075, 0.0301132202
-0.0478706360, 0.0303640366
-0.0487461090, 0.0307607651
-0.0500240326, 0.0312919617
-0.0516300201, 0.0319423676
-0.0534992218, 0.0327024460
-0.0555915833, 0.0335721970
-0.0578861237, 0.0345611572
-0.0603675842, 0.0356750488
-0.0630264282, 0.0369167328
-0.0658550262, 0.0382909775
-0.0688514709, 0.0397939682
-0.0720138550, 0.0414209366
-0.0753250122, 0.0431575775
-0.0787754059, 0.0449829102
-0.0823478699, 0.0468730927
-0.0859985352, 0.0487928391
-0.0896759033, 0.0506954193
-0.0933170319, 0.0525312424
-0.0968742371, 0.0542669296
-0.1003055573, 0.0558710098
-0.1035537720, 0.0573062897
-0.1065597534, 0.0585374832
-0.1092720032, 0.0595321655
-0.1116466522, 0.0602617264
-0.1136379242, 0.0606927872
-0.1152000427, 0.0607948303
-0.1163024902, 0.0605497360
-0.1169338226, 0.0599546432
-0.1171016693, 0.0590229034
-0.1168270111, 0.0577859879
-0.1161499023, 0.0562915802
-0.1151199341, 0.0546016693
-0.1137828827, 0.0527820587
-0.1121883392, 0.0508985519
-0.1103706360, 0.0490179062
-0.1083583832, 0.0471973419
-0.1061897278, 0.0454902649
-0.1039009094, 0.0439367294
-0.1015205383, 0.0425615311
-0.0990715027, 0.0413713455
-0.0965747833, 0.0403556824
-0.0940456390, 0.0394945145
-0.0914783478, 0.0387516022
-0.0888442993, 0.0380735397
-0.0861034393, 0.0374059677
-0.0832214355, 0.0366954803
-0.0801753998, 0.0358943939
-0.0769519806, 0.0349721909
-0.0735588074, 0.0339050293
-0.0700168610, 0.0326900482
-0.0663700104, 0.0313377380
-0.0626792908, 0.0298709869
-0.0590057373, 0.0283222198
-0.0554161072, 0.0267276764
-0.0519676208, 0.0251245499
-0.0487022400, 0.0235462189
-0.0456447601, 0.0220203400
-0.0428180695, 0.0205726624
-0.0402317047, 0.0192260742
-0.0378799438, 0.0179891586
-0.0357532501, 0.0168666840

